Functional Renormalization Group analysis of the quark-condensation pattern on the Fermi surface: A simple effective-model approach

A simple effective model for the intermediate-density regime is constructed from the high-density effective theory of quantum chromodynamics (QCD). In the effective model, under a renormalization-group (RG) scaling towards low momenta, the original QCD interactions lead to four-quark contact interactions for the relevant quark and hole modes around the Fermi surface. The contact interaction in the scalar channel can be traced back to zero-sound-type collinear quark scattering near the Fermi surface in an instanton background. The quark and hole states in opposite directions of a given Fermi velocity form the collective scalar bosonic mode $\sigma$. The magnitude of $\sigma$ is investigated via the non-perturbative Functional Renormalization Group (FRG) evolution of the effective average action from the ultraviolet (UV) to the infrared (IR). In the mean background-field approximation for $\sigma$, nontrivial minima ($\bar{\sigma} \neq 0$) are found in the IR limit of the effective average action. A nonvanishing $\bar{\sigma}$ corresponds to condensation of quark and hole states in opposite directions of a given Fermi velocity, in a thin shell-like structure in momentum space around the Fermi surface. This looks similar to the shell-like baryon distribution in momentum space assumed in the quarkyonic-matter concept. However, when including a dynamic bosonic $\sigma$-mode in the RG flow, we find that its diffusive nature destroys the quark-hole condensate, i.e., the IR potential does not show any minima beyond the trivial one.

==> Fig10_b__sigma_0=10.txt <==
6.299999999999994	2.500000000000001
6.399999999999993	2.3000000000000007
6.399999999999993	2.400000000000001
6.499999999999993	2.2000000000000006
6.499999999999993	2.3000000000000007
6.5999999999999925	2.0000000000000004
6.5999999999999925	2.1000000000000005
6.5999999999999925	2.2000000000000006
6.699999999999992	1.8000000000000005
6.699999999999992	1.9000000000000006
6.699999999999992	2.0000000000000004
6.699999999999992	2.1000000000000005
6.699999999999992	2.2000000000000006
6.799999999999992	1.6000000000000003
6.799999999999992	1.7000000000000004
6.799999999999992	1.8000000000000005
6.799999999999992	1.9000000000000006
6.799999999999992	2.0000000000000004
6.799999999999992	2.1000000000000005
6.8999999999999915	0.1
6.8999999999999915	0.2
6.8999999999999915	1.4000000000000001
6.8999999999999915	1.5000000000000002
6.8999999999999915	1.6000000000000003
6.8999999999999915	1.7000000000000004
6.8999999999999915	1.8000000000000005
6.8999999999999915	1.9000000000000006
6.8999999999999915	2.0000000000000004
6.8999999999999915	2.1000000000000005
6.999999999999991	0.1
6.999999999999991	0.2
6.999999999999991	0.30000000000000004
6.999999999999991	0.4
6.999999999999991	0.5
6.999999999999991	0.9999999999999999
6.999999999999991	1.0999999999999999
6.999999999999991	1.2
6.999999999999991	1.3
6.999999999999991	1.4000000000000001
6.999999999999991	1.5000000000000002
6.999999999999991	1.6000000000000003
6.999999999999991	1.7000000000000004
6.999999999999991	1.8000000000000005
6.999999999999991	1.9000000000000006
6.999999999999991	2.0000000000000004
7.099999999999991	0.1
7.099999999999991	0.2
7.099999999999991	0.30000000000000004
7.099999999999991	0.4
7.099999999999991	0.5
7.099999999999991	0.6
7.099999999999991	0.7
7.099999999999991	0.7999999999999999
7.099999999999991	0.8999999999999999
7.099999999999991	0.9999999999999999
7.099999999999991	1.0999999999999999
7.099999999999991	1.2
7.099999999999991	1.3
7.099999999999991	1.4000000000000001
7.099999999999991	1.5000000000000002
7.099999999999991	1.6000000000000003
7.099999999999991	1.7000000000000004
7.099999999999991	1.8000000000000005
7.099999999999991	1.9000000000000006
7.099999999999991	2.0000000000000004
7.19999999999999	0.1
7.19999999999999	0.2
7.19999999999999	0.30000000000000004
7.19999999999999	0.4
7.19999999999999	0.5
7.19999999999999	0.6
7.19999999999999	0.7
7.19999999999999	0.7999999999999999
7.19999999999999	0.8999999999999999
7.19999999999999	0.9999999999999999
7.19999999999999	1.0999999999999999
7.19999999999999	1.2
7.19999999999999	1.3
7.19999999999999	1.4000000000000001
7.19999999999999	1.5000000000000002
7.19999999999999	1.6000000000000003
7.19999999999999	1.7000000000000004
7.19999999999999	1.8000000000000005
7.19999999999999	1.9000000000000006
7.19999999999999	2.0000000000000004
7.29999999999999	0.1
7.29999999999999	0.2
7.29999999999999	0.30000000000000004
7.29999999999999	0.4
7.29999999999999	0.5
7.29999999999999	0.6
7.29999999999999	0.7
7.29999999999999	0.7999999999999999
7.29999999999999	0.8999999999999999
7.29999999999999	0.9999999999999999
7.29999999999999	1.0999999999999999
7.29999999999999	1.2
7.29999999999999	1.3
7.29999999999999	1.4000000000000001
7.29999999999999	1.5000000000000002
7.29999999999999	1.6000000000000003
7.29999999999999	1.7000000000000004
7.29999999999999	1.8000000000000005
7.29999999999999	1.9000000000000006
7.39999999999999	0.1
7.39999999999999	0.2
7.39999999999999	0.30000000000000004
7.39999999999999	0.4
7.39999999999999	0.5
7.39999999999999	0.6
7.39999999999999	0.7
7.39999999999999	0.7999999999999999
7.39999999999999	0.8999999999999999
7.39999999999999	0.9999999999999999
7.39999999999999	1.0999999999999999
7.39999999999999	1.2
7.39999999999999	1.3
7.39999999999999	1.4000000000000001
7.39999999999999	1.5000000000000002
7.39999999999999	1.6000000000000003
7.39999999999999	1.7000000000000004
7.39999999999999	1.8000000000000005
7.39999999999999	1.9000000000000006
7.499999999999989	0.1
7.499999999999989	0.2
7.499999999999989	0.30000000000000004
7.499999999999989	0.4
7.499999999999989	0.5
7.499999999999989	0.6
7.499999999999989	0.7
7.499999999999989	0.7999999999999999
7.499999999999989	0.8999999999999999
7.499999999999989	0.9999999999999999
7.499999999999989	1.0999999999999999
7.499999999999989	1.2
7.499999999999989	1.3
7.499999999999989	1.4000000000000001
7.499999999999989	1.5000000000000002
7.499999999999989	1.6000000000000003
7.499999999999989	1.7000000000000004
7.499999999999989	1.8000000000000005
7.499999999999989	1.9000000000000006
7.599999999999989	0.1
7.599999999999989	0.2
7.599999999999989	0.30000000000000004
7.599999999999989	0.4
7.599999999999989	0.5
7.599999999999989	0.6
7.599999999999989	0.7
7.599999999999989	0.7999999999999999
7.599999999999989	0.8999999999999999
7.599999999999989	0.9999999999999999
7.599999999999989	1.0999999999999999
7.599999999999989	1.2
7.599999999999989	1.3
7.599999999999989	1.4000000000000001
7.599999999999989	1.5000000000000002
7.599999999999989	1.6000000000000003
7.599999999999989	1.7000000000000004
7.599999999999989	1.8000000000000005
7.699999999999989	0.1
7.699999999999989	0.2
7.699999999999989	0.30000000000000004
7.699999999999989	0.4
7.699999999999989	0.5
7.699999999999989	0.6
7.699999999999989	0.7
7.699999999999989	0.7999999999999999
7.699999999999989	0.8999999999999999
7.699999999999989	0.9999999999999999
7.699999999999989	1.0999999999999999
7.699999999999989	1.2
7.699999999999989	1.3
7.699999999999989	1.4000000000000001
7.699999999999989	1.5000000000000002
7.699999999999989	1.6000000000000003
7.699999999999989	1.7000000000000004
7.699999999999989	1.8000000000000005
7.799999999999988	0.1
7.799999999999988	0.2
7.799999999999988	0.30000000000000004
7.799999999999988	0.4
7.799999999999988	0.5
7.799999999999988	0.6
7.799999999999988	0.7
7.799999999999988	0.7999999999999999
7.799999999999988	0.8999999999999999
7.799999999999988	0.9999999999999999
7.799999999999988	1.0999999999999999
7.799999999999988	1.2
7.799999999999988	1.3
7.799999999999988	1.4000000000000001
7.799999999999988	1.5000000000000002
7.799999999999988	1.6000000000000003
7.799999999999988	1.7000000000000004
7.799999999999988	1.8000000000000005
7.899999999999988	0.1
7.899999999999988	0.2
7.899999999999988	0.30000000000000004
7.899999999999988	0.4
7.899999999999988	0.5
7.899999999999988	0.6
7.899999999999988	0.7
7.899999999999988	0.7999999999999999
7.899999999999988	0.8999999999999999
7.899999999999988	0.9999999999999999
7.899999999999988	1.0999999999999999
7.899999999999988	1.2
7.899999999999988	1.3
7.899999999999988	1.4000000000000001
7.899999999999988	1.5000000000000002
7.899999999999988	1.6000000000000003
7.899999999999988	1.7000000000000004
7.999999999999988	0.1
7.999999999999988	0.2
7.999999999999988	0.30000000000000004
7.999999999999988	0.4
7.999999999999988	0.5
7.999999999999988	0.6
7.999999999999988	0.7
7.999999999999988	0.7999999999999999
7.999999999999988	0.8999999999999999
7.999999999999988	0.9999999999999999
7.999999999999988	1.0999999999999999
7.999999999999988	1.2
7.999999999999988	1.3
7.999999999999988	1.4000000000000001
7.999999999999988	1.5000000000000002
7.999999999999988	1.6000000000000003
7.999999999999988	1.7000000000000004
8.099999999999987	0.1
8.099999999999987	0.2
8.099999999999987	0.30000000000000004
8.099999999999987	0.4
8.099999999999987	0.5
8.099999999999987	0.6
8.099999999999987	0.7
8.099999999999987	0.7999999999999999
8.099999999999987	0.8999999999999999
8.099999999999987	0.9999999999999999
8.099999999999987	1.0999999999999999
8.099999999999987	1.2
8.099999999999987	1.3
8.099999999999987	1.4000000000000001
8.099999999999987	1.5000000000000002
8.099999999999987	1.6000000000000003
8.099999999999987	1.7000000000000004
8.199999999999987	0.1
8.199999999999987	0.2
8.199999999999987	0.30000000000000004
8.199999999999987	0.4
8.199999999999987	0.5
8.199999999999987	0.6
8.199999999999987	0.7
8.199999999999987	0.7999999999999999
8.199999999999987	0.8999999999999999
8.199999999999987	0.9999999999999999
8.199999999999987	1.0999999999999999
8.199999999999987	1.2
8.199999999999987	1.3
8.199999999999987	1.4000000000000001
8.199999999999987	1.5000000000000002
8.199999999999987	1.6000000000000003
8.199999999999987	1.7000000000000004
8.299999999999986	0.1
8.299999999999986	0.2
8.299999999999986	0.30000000000000004
8.299999999999986	0.4
8.299999999999986	0.5
8.299999999999986	0.6
8.299999999999986	0.7
8.299999999999986	0.7999999999999999
8.299999999999986	0.8999999999999999
8.299999999999986	0.9999999999999999
8.299999999999986	1.0999999999999999
8.299999999999986	1.2
8.299999999999986	1.3
8.299999999999986	1.4000000000000001
8.299999999999986	1.5000000000000002
8.299999999999986	1.6000000000000003
8.399999999999986	0.1
8.399999999999986	0.2
8.399999999999986	0.30000000000000004
8.399999999999986	0.4
8.399999999999986	0.5
8.399999999999986	0.6
8.399999999999986	0.7
8.399999999999986	0.7999999999999999
8.399999999999986	0.8999999999999999
8.399999999999986	0.9999999999999999
8.399999999999986	1.0999999999999999
8.399999999999986	1.2
8.399999999999986	1.3
8.399999999999986	1.4000000000000001
8.399999999999986	1.5000000000000002
8.399999999999986	1.6000000000000003
8.499999999999986	0.1
8.499999999999986	0.2
8.499999999999986	0.30000000000000004
8.499999999999986	0.4
8.499999999999986	0.5
8.499999999999986	0.6
8.499999999999986	0.7
8.499999999999986	0.7999999999999999
8.499999999999986	0.8999999999999999
8.499999999999986	0.9999999999999999
8.499999999999986	1.0999999999999999
8.499999999999986	1.2
8.499999999999986	1.3
8.499999999999986	1.4000000000000001
8.499999999999986	1.5000000000000002
8.499999999999986	1.6000000000000003
8.599999999999985	0.1
8.599999999999985	0.2
8.599999999999985	0.30000000000000004
8.599999999999985	0.4
8.599999999999985	0.5
8.599999999999985	0.6
8.599999999999985	0.7
8.599999999999985	0.7999999999999999
8.599999999999985	0.8999999999999999
8.599999999999985	0.9999999999999999
8.599999999999985	1.0999999999999999
8.599999999999985	1.2
8.599999999999985	1.3
8.599999999999985	1.4000000000000001
8.599999999999985	1.5000000000000002
8.599999999999985	1.6000000000000003
8.699999999999985	0.1
8.699999999999985	0.2
8.699999999999985	0.30000000000000004
8.699999999999985	0.4
8.699999999999985	0.5
8.699999999999985	0.6
8.699999999999985	0.7
8.699999999999985	0.7999999999999999
8.699999999999985	0.8999999999999999
8.699999999999985	0.9999999999999999
8.699999999999985	1.0999999999999999
8.699999999999985	1.2
8.699999999999985	1.3
8.699999999999985	1.4000000000000001
8.699999999999985	1.5000000000000002
8.699999999999985	1.6000000000000003
8.799999999999985	0.1
8.799999999999985	0.2
8.799999999999985	0.30000000000000004
8.799999999999985	0.4
8.799999999999985	0.5
8.799999999999985	0.6
8.799999999999985	0.7
8.799999999999985	0.7999999999999999
8.799999999999985	0.8999999999999999
8.799999999999985	0.9999999999999999
8.799999999999985	1.0999999999999999
8.799999999999985	1.2
8.799999999999985	1.3
8.799999999999985	1.4000000000000001
8.799999999999985	1.5000000000000002
8.899999999999984	0.1
8.899999999999984	0.2
8.899999999999984	0.30000000000000004
8.899999999999984	0.4
8.899999999999984	0.5
8.899999999999984	0.6
8.899999999999984	0.7
8.899999999999984	0.7999999999999999
8.899999999999984	0.8999999999999999
8.899999999999984	0.9999999999999999
8.899999999999984	1.0999999999999999
8.899999999999984	1.2
8.899999999999984	1.3
8.899999999999984	1.4000000000000001
8.899999999999984	1.5000000000000002
8.999999999999984	0.1
8.999999999999984	0.2
8.999999999999984	0.30000000000000004
8.999999999999984	0.4
8.999999999999984	0.5
8.999999999999984	0.6
8.999999999999984	0.7
8.999999999999984	0.7999999999999999
8.999999999999984	0.8999999999999999
8.999999999999984	0.9999999999999999
8.999999999999984	1.0999999999999999
8.999999999999984	1.2
8.999999999999984	1.3
8.999999999999984	1.4000000000000001
8.999999999999984	1.5000000000000002
9.099999999999984	0.1
9.099999999999984	0.2
9.099999999999984	0.30000000000000004
9.099999999999984	0.4
9.099999999999984	0.5
9.099999999999984	0.6
9.099999999999984	0.7
9.099999999999984	0.7999999999999999
9.099999999999984	0.8999999999999999
9.099999999999984	0.9999999999999999
9.099999999999984	1.0999999999999999
9.099999999999984	1.2
9.099999999999984	1.3
9.099999999999984	1.4000000000000001
9.099999999999984	1.5000000000000002
9.199999999999983	0.1
9.199999999999983	0.2
9.199999999999983	0.30000000000000004
9.199999999999983	0.4
9.199999999999983	0.5
9.199999999999983	0.6
9.199999999999983	0.7
9.199999999999983	0.7999999999999999
9.199999999999983	0.8999999999999999
9.199999999999983	0.9999999999999999
9.199999999999983	1.0999999999999999
9.199999999999983	1.2
9.199999999999983	1.3
9.199999999999983	1.4000000000000001
9.199999999999983	1.5000000000000002
9.299999999999983	0.1
9.299999999999983	0.2
9.299999999999983	0.30000000000000004
9.299999999999983	0.4
9.299999999999983	0.5
9.299999999999983	0.6
9.299999999999983	0.7
9.299999999999983	0.7999999999999999
9.299999999999983	0.8999999999999999
9.299999999999983	0.9999999999999999
9.299999999999983	1.0999999999999999
9.299999999999983	1.2
9.299999999999983	1.3
9.299999999999983	1.4000000000000001
9.399999999999983	0.1
9.399999999999983	0.2
9.399999999999983	0.30000000000000004
9.399999999999983	0.4
9.399999999999983	0.5
9.399999999999983	0.6
9.399999999999983	0.7
9.399999999999983	0.7999999999999999
9.399999999999983	0.8999999999999999
9.399999999999983	0.9999999999999999
9.399999999999983	1.0999999999999999
9.399999999999983	1.2
9.399999999999983	1.3
9.399999999999983	1.4000000000000001
9.499999999999982	0.1
9.499999999999982	0.2
9.499999999999982	0.30000000000000004
9.499999999999982	0.4
9.499999999999982	0.5
9.499999999999982	0.6
9.499999999999982	0.7
9.499999999999982	0.7999999999999999
9.499999999999982	0.8999999999999999
9.499999999999982	0.9999999999999999
9.499999999999982	1.0999999999999999
9.499999999999982	1.2
9.499999999999982	1.3
9.499999999999982	1.4000000000000001
9.599999999999982	0.1
9.599999999999982	0.2
9.599999999999982	0.30000000000000004
9.599999999999982	0.4
9.599999999999982	0.5
9.599999999999982	0.6
9.599999999999982	0.7
9.599999999999982	0.7999999999999999
9.599999999999982	0.8999999999999999
9.599999999999982	0.9999999999999999
9.599999999999982	1.0999999999999999
9.599999999999982	1.2
9.599999999999982	1.3
9.599999999999982	1.4000000000000001
9.699999999999982	0.1
9.699999999999982	0.2
9.699999999999982	0.30000000000000004
9.699999999999982	0.4
9.699999999999982	0.5
9.699999999999982	0.6
9.699999999999982	0.7
9.699999999999982	0.7999999999999999
9.699999999999982	0.8999999999999999
9.699999999999982	0.9999999999999999
9.699999999999982	1.0999999999999999
9.699999999999982	1.2
9.699999999999982	1.3
9.699999999999982	1.4000000000000001
9.799999999999981	0.1
9.799999999999981	0.2
9.799999999999981	0.30000000000000004
9.799999999999981	0.4
9.799999999999981	0.5
9.799999999999981	0.6
9.799999999999981	0.7
9.799999999999981	0.7999999999999999
9.799999999999981	0.8999999999999999
9.799999999999981	0.9999999999999999
9.799999999999981	1.0999999999999999
9.799999999999981	1.2
9.799999999999981	1.3
9.799999999999981	1.4000000000000001
9.89999999999998	0.1
9.89999999999998	0.2
9.89999999999998	0.30000000000000004
9.89999999999998	0.4
9.89999999999998	0.5
9.89999999999998	0.6
9.89999999999998	0.7
9.89999999999998	0.7999999999999999
9.89999999999998	0.8999999999999999
9.89999999999998	0.9999999999999999
9.89999999999998	1.0999999999999999
9.89999999999998	1.2
9.89999999999998	1.3
9.99999999999998	0.1
9.99999999999998	0.2
9.99999999999998	0.30000000000000004
9.99999999999998	0.4
9.99999999999998	0.5
9.99999999999998	0.6
9.99999999999998	0.7
9.99999999999998	0.7999999999999999
9.99999999999998	0.8999999999999999
9.99999999999998	0.9999999999999999
9.99999999999998	1.0999999999999999
9.99999999999998	1.2
9.99999999999998	1.3

==> T_10.0_mu_0.0.txt <==
  0.10000000000000001        361.93496721438379        0.0000000000000000     
  0.17188755020080321        336.82954355241816        0.0000000000000000     
  0.24377510040160641        313.46554405319023        0.0000000000000000     
  0.31566265060240961        291.72217576951050        0.0000000000000000     
  0.38755020080321279        271.48702449177870        0.0000000000000000     
  0.45943775100401607        252.65547356137250        0.0000000000000000     
  0.53132530120481924        235.13016299773290        0.0000000000000000     
  0.60321285140562242        218.82048614280612        0.0000000000000000     
  0.67510040160642559        203.64212122047346        0.0000000000000000     
  0.74698795180722888        189.51659538910752        0.0000000000000000     
  0.81887550200803205        176.37087903338821        0.0000000000000000     
  0.89076305220883523        164.13700819784728        0.0000000000000000     
  0.96265060240963851        152.75173321010712        0.0000000000000000     
   1.0345381526104418        142.15619167717816        0.0000000000000000     
   1.1064257028112450        132.29560416419216        0.0000000000000000     
   1.1783132530120484        123.11899098221562        0.0000000000000000     
   1.2502008032128513        114.57890862092395        0.0000000000000000     
   1.3220883534136545        106.63120446348044        0.0000000000000000     
   1.3939759036144579        99.234788515485846        0.0000000000000000     
   1.4658634538152611        92.351420967825973        0.0000000000000000     
   1.5377510040160642        85.945514495107403        0.0000000000000000     
   1.6096385542168674        79.983950267555954        0.0000000000000000     
   1.6815261044176706        74.435906725150247        0.0000000000000000     
   1.7534136546184740        69.272700228745194        0.0000000000000000     
   1.8253012048192772        64.467636764344235        0.0000000000000000     
   1.8971887550200801        59.995873933824761        0.0000000000000000     
   1.9690763052208835        55.834292518602233        0.0000000000000000     
   2.0409638554216865        51.961376952211737        0.0000000000000000     
   2.1128514056224899        48.357104083843979        0.0000000000000000     
   2.1847389558232928        45.002839657739038        0.0000000000000000     
   2.2566265060240966        41.881241973230601        0.0000000000000000     
   2.3285140562248996        38.976172227359797        0.0000000000000000     
   2.4004016064257025        36.272611076524640        0.0000000000000000     
   2.4722891566265059        33.756580985786087        0.0000000000000000     
   2.5441767068273089        31.415073964372407        0.0000000000000000     
   2.6160642570281127        29.235984313771169        0.0000000000000000     
   2.6879518072289157        27.208046040713825        0.0000000000000000     
   2.7598393574297186        25.320774611474484        0.0000000000000000     
   2.8317269076305220        23.564412746350584        0.0000000000000000     
   2.9036144578313250        21.929879974080105        0.0000000000000000     
   2.9755020080321284        20.408725685389264        0.0000000000000000     
   3.0473895582329318        18.993085442955742        0.0000000000000000     
   3.1192771084337347        17.675640321907586        0.0000000000000000     
   3.1911646586345381        16.449579070646482        0.0000000000000000     
   3.2630522088353411        15.308562896365190        0.0000000000000000     
   3.3349397590361440        14.246692693198426        3.0000000447034836     
   3.4068273092369479        13.258478543575455        6.2000000923871994     
   3.4787148594377508        12.338811335094933        7.6000001132488251     
   3.5506024096385542        11.482936346179764        8.4000001251697540     
   3.6224899598393572        10.686428663948918        9.0000001341104507     
   3.6943775100401601        9.9451703072151911        9.4000001400709152     
   3.7662650602409640        9.2553289363339140        9.8000001460313797     
   3.8381526104417669        8.6133380398315609        10.000000149011612     
   3.9100401606425703        8.0158784953780664        10.200000151991844     
   3.9819277108433733        7.4598614097724516        10.400000154972076     
   4.0538152610441758        6.9424121492235233        10.400000154972076     
   4.1257028112449792        6.4608554773615410        10.400000154972076     
   4.1975903614457826        6.0127017241437253        10.400000154972076     
   4.2694779116465851        5.5956339141461200        10.200000151991844     
   4.3413654618473885        5.2074957876945485        10.000000149011612     
   4.4132530120481928        4.8462806529033964        9.6000001430511475     
   4.4851405622489953        4.5101210109866789        9.4000001400709152     
   4.5570281124497987        4.1972789012037763        9.0000001341104507     
   4.6289156626506012        3.9061369155228705        8.4000001251697540     
   4.7008032128514046        3.6351898365473292        7.6000001132488251     
   4.7726907630522089        3.3830368554728691        6.8000001013278961     
   4.8445783132530114        3.1483743298419000        6.0000000894069672     
   4.9164658634538148        2.9299890436522955        5.0000000745058060     
   4.9883534136546173        2.7267519349751530        3.8000000566244125     
   5.0602409638554207        2.5376122586528940        2.6000000387430191     
   5.1321285140562249        2.3615921538987066       0.60000000894069672     
   5.2040160642570275        2.1977815887115022        0.0000000000000000     
   5.2759036144578308        2.0453336549687866        0.0000000000000000     
   5.3477911646586334        1.9034601898729089        0.0000000000000000     
   5.4196787148594368        1.7714277011132933        0.0000000000000000     
   5.4915662650602410        1.6485535746776192        0.0000000000000000     
   5.5634538152610435        1.5342025457061239        0.0000000000000000     
   5.6353413654618469        1.4277834141431767        0.0000000000000000     
   5.7072289156626494        1.3287459882059369        0.0000000000000000     
   5.7791164658634528        1.2365782398676339        0.0000000000000000     
   5.8510040160642562        1.1508036576492318        0.0000000000000000     
   5.9228915662650596        1.0709787830332611        0.0000000000000000     
   5.9947791164658630       0.99669091776297802        0.0000000000000000     
   6.0666666666666655       0.92755599017348300        0.0000000000000000     
   6.1385542168674689       0.86321656952362336        0.0000000000000000     
   6.2104417670682714       0.80334001806270194        0.0000000000000000     
   6.2823293172690757       0.74761677127806792        0.0000000000000000     
   6.3542168674698791       0.69575873743242045        0.0000000000000000     
   6.4261044176706816       0.64749780811632962        0.0000000000000000     
   6.4979919678714850       0.60258447211548405        0.0000000000000000     
   6.5698795180722875       0.56078652542629281        0.0000000000000000     
   6.6417670682730918       0.52188787075054910        0.0000000000000000     
   6.7136546184738952       0.48568740026250989        0.0000000000000000     
   6.7855421686746977       0.45199795587222413        0.0000000000000000     
   6.8574297188755011       0.42064536160963889        0.0000000000000000     
   6.9293172690763036       0.39146752312686156        0.0000000000000000     
   7.0012048192771079       0.36431358966295568        0.0000000000000000     
   7.0730923694779113       0.33904317413860413        0.0000000000000000     
   7.1449799196787138       0.31552562734847767        0.0000000000000000     
   7.2168674698795172       0.29363936249886174        0.0000000000000000     
   7.2887550200803197       0.27327122659836789        0.0000000000000000     
   7.3606425702811240       0.25431591545178445        0.0000000000000000     
   7.4325301204819274       0.23667542923256854        0.0000000000000000     
   7.5044176706827299       0.22025856581925365        0.0000000000000000     
   7.5763052208835333       0.20498044927630593        0.0000000000000000     
   7.6481927710843358       0.19076209104165243        0.0000000000000000     
   7.7200803212851401       0.17752998155219693        0.0000000000000000     
   7.7919678714859435       0.16521571019601466        0.0000000000000000     
   7.8638554216867460       0.15375561162635482        0.0000000000000000     
   7.9357429718875494       0.14309043660888310        0.0000000000000000     
   8.0076305220883519       0.13316504570042806        0.0000000000000000     
   8.0795180722891562       0.12392812417553414        0.0000000000000000     
   8.1514056224899587       0.11533191672698290        0.0000000000000000     
   8.2232931726907612       0.10733198056866648        0.0000000000000000     
   8.2951807228915655        9.9886955664349394E-002   0.0000000000000000     
   8.3670682730923698        9.2958350894387712E-002   0.0000000000000000     
   8.4389558232931705        8.6510345054877757E-002   0.0000000000000000     
   8.5108433734939748        8.0509601660390798E-002   0.0000000000000000     
   8.5827309236947773        7.4925096592818929E-002   0.0000000000000000     
   8.6546184738955816        6.9727957705262203E-002   0.0000000000000000     
   8.7265060240963859        6.4891315551708253E-002   0.0000000000000000     
   8.7983935742971866        6.0390164470765846E-002   0.0000000000000000     
   8.8702811244979909        5.6201233305249731E-002   0.0000000000000000     
   8.9421686746987934        5.2302865089233985E-002   0.0000000000000000     
   9.0140562248995977        4.8674905080545207E-002   0.0000000000000000     
   9.0859437751004020        4.5298596559823469E-002   0.0000000000000000     
   9.1578313253012027        4.2156483857424168E-002   0.0000000000000000     
   9.2297188755020070        3.9232322106806210E-002   0.0000000000000000     
   9.3016064257028095        3.6510993257829173E-002   0.0000000000000000     
   9.3734939759036138        3.3978427915740954E-002   0.0000000000000000     
   9.4453815261044181        3.1621532601763265E-002   0.0000000000000000     
   9.5172690763052188        2.9428122059206689E-002   0.0000000000000000     
   9.5891566265060231        2.7386856255135268E-002   0.0000000000000000     
   9.6610441767068256        2.5487181751877731E-002   0.0000000000000000     
   9.7329317269076299        2.3719277145270851E-002   0.0000000000000000     
   9.8048192771084342        2.2074002287550649E-002   0.0000000000000000     
   9.8767068273092349        2.0542851032369809E-002   0.0000000000000000     
   9.9485943775100392        1.9117907257631364E-002   0.0000000000000000     
   10.020481927710842        1.7791803938775459E-002   0.0000000000000000     
   10.092369477911646        1.6557685060924626E-002   0.0000000000000000     
   10.164257028112450        1.5409170172973235E-002   0.0000000000000000     
   10.236144578313251        1.4340321400363041E-002   0.0000000000000000     
   10.308032128514055        1.3345612745999670E-002   0.0000000000000000     
   10.379919678714858        1.2419901520594943E-002   0.0000000000000000     
   10.451807228915662        1.1558401754727500E-002   0.0000000000000000     
   10.523694779116466        1.0756659455161941E-002   0.0000000000000000     
   10.595582329317267        1.0010529577499799E-002   0.0000000000000000     
   10.667469879518071        9.3161545961100850E-003   0.0000000000000000     
   10.739357429718874        8.6699445605454024E-003   0.0000000000000000     
   10.811244979919678        8.0685585353335240E-003   0.0000000000000000     
   10.883132530120482        7.5088873271881781E-003   0.0000000000000000     
   10.955020080321283        6.9880374103373543E-003   0.0000000000000000     
   11.026907630522087        6.5033159668624807E-003   0.0000000000000000     
   11.098795180722890        6.0522169647066644E-003   0.0000000000000000     
   11.170682730923694        5.6324082013740557E-003   0.0000000000000000     
   11.242570281124499        5.2417192463362575E-003   0.0000000000000000     
   11.314457831325299        4.8781302198070827E-003   0.0000000000000000     
   11.386345381526104        4.5397613498715196E-003   0.0000000000000000     
   11.458232931726906        4.2248632539789738E-003   0.0000000000000000     
   11.530120481927710        3.9318078945552795E-003   0.0000000000000000     
   11.602008032128513        3.6590801619739671E-003   0.0000000000000000     
   11.673895582329315        3.4052700413700725E-003   0.0000000000000000     
   11.745783132530120        3.1690653227987452E-003   0.0000000000000000     
   11.817670682730922        2.9492448170497670E-003   0.0000000000000000     
   11.889558232931726        2.7446720420433810E-003   0.0000000000000000     
   11.961445783132527        2.5542893471659496E-003   0.0000000000000000     
   12.033333333333331        2.3771124451677965E-003   0.0000000000000000     
   12.105220883534136        2.2122253233531190E-003   0.0000000000000000     
   12.177108433734938        2.0587755077523754E-003   0.0000000000000000     
   12.248995983935743        1.9159696557928233E-003   0.0000000000000000     
   12.320883534136543        1.7830694546811245E-003   0.0000000000000000     
   12.392771084337348        1.6593878042923547E-003   0.0000000000000000     
   12.464658634538152        1.5442852648309409E-003   0.0000000000000000     
   12.536546184738954        1.4371667508976166E-003   0.0000000000000000     
   12.608433734939759        1.3374784548706559E-003   0.0000000000000000     
   12.680321285140559        1.2447049836951320E-003   0.0000000000000000     
   12.752208835341364        1.1583666942771955E-003   0.0000000000000000     
   12.824096385542168        1.0780172137073495E-003   0.0000000000000000     
   12.895983935742970        1.0032411314920499E-003   0.0000000000000000     
   12.967871485943775        9.3365185186243288E-004   0.0000000000000000     
   13.039759036144575        8.6888959505650122E-004   0.0000000000000000     
   13.111646586345380        8.0861953724126233E-004   0.0000000000000000     
   13.183534136546184        7.5253007945820115E-004   0.0000000000000000     
   13.255421686746987        7.0033123664238657E-004   0.0000000000000000     
   13.327309236947791        6.5175313838640534E-004   0.0000000000000000     
   13.399196787148592        6.0654463369800952E-004   0.0000000000000000     
   13.471084337349396        5.6447199253797258E-004   0.0000000000000000     
   13.542971887550200        5.2531769742509974E-004   0.0000000000000000     
   13.614859437751003        4.8887931886088247E-004   0.0000000000000000     
   13.686746987951807        4.5496846875972091E-004   0.0000000000000000     
   13.758634538152608        4.2340982647390236E-004   0.0000000000000000     
   13.830522088353412        3.9404023237781584E-004   0.0000000000000000     
   13.902409638554216        3.6670784432522695E-004   0.0000000000000000     
   13.974297188755019        3.4127135261842343E-004   0.0000000000000000     
   14.046184738955823        3.1759924943060741E-004   0.0000000000000000     
   14.118072289156624        2.9556914890441389E-004   0.0000000000000000     
   14.189959839357428        2.7506715441141778E-004   0.0000000000000000     
   14.261847389558232        2.5598726970135701E-004   0.0000000000000000     
   14.333734939759035        2.3823085089666140E-004   0.0000000000000000     
   14.405622489959839        2.2170609649908838E-004   0.0000000000000000     
   14.477510040160640        2.0632757277177702E-004   0.0000000000000000     
   14.549397590361444        1.9201577204291194E-004   0.0000000000000000     
   14.621285140562248        1.7869670164742457E-004   0.0000000000000000     
   14.693172690763051        1.6630150138152405E-004   0.0000000000000000     
   14.765060240963855        1.5476608749229024E-004   0.0000000000000000     
   14.836947791164656        1.4403082136173927E-004   0.0000000000000000     
   14.908835341365460        1.3404020117243443E-004   0.0000000000000000     
   14.980722891566264        1.2474257496055240E-004   0.0000000000000000     
   15.052610441767067        1.1608987357286321E-004   0.0000000000000000     
   15.124497991967871        1.0803736214700677E-004   0.0000000000000000     
   15.196385542168672        1.0054340883020790E-004   0.0000000000000000     
   15.268273092369476        9.3569269540688839E-005   0.0000000000000000     
   15.340160642570281        8.7078887658995023E-005   0.0000000000000000     
   15.412048192771083        8.1038707613620076E-005   0.0000000000000000     
   15.483935742971887        7.5417501397164537E-005   0.0000000000000000     
   15.555823293172688        7.0186207116108981E-005   0.0000000000000000     
   15.627710843373492        6.5317778739492092E-005   0.0000000000000000     
   15.699598393574295        6.0787046269694137E-005   0.0000000000000000     
   15.771485943775099        5.6570585612395289E-005   0.0000000000000000     
   15.843373493975903        5.2646597472936343E-005   0.0000000000000000     
   15.915261044176704        4.8994794652967017E-005   0.0000000000000000     
   15.987148594377508        4.5596297164700902E-005   0.0000000000000000     
   16.059036144578311        4.2433534620515330E-005   0.0000000000000000     
   16.130923694779117        3.9490155393241741E-005   0.0000000000000000     
   16.202811244979920        3.6750942077505550E-005   0.0000000000000000     
   16.274698795180722        3.4201732815042609E-005   0.0000000000000000     
   16.346586345381525        3.1829348077244155E-005   0.0000000000000000     
   16.418473895582331        2.9621522526390168E-005   0.0000000000000000     
   16.490361445783133        2.7566841603292217E-005   0.0000000000000000     
   16.562248995983936        2.5654682513499136E-005   0.0000000000000000     
   16.634136546184742        2.3875159306963689E-005   0.0000000000000000     
   16.706024096385541        2.2219071767228484E-005   0.0000000000000000     
   16.777911646586343        2.0677857845884780E-005   0.0000000000000000     
   16.849799196787149        1.9243549396390966E-005   0.0000000000000000     
   16.921686746987952        1.7908730978389952E-005   0.0000000000000000     
   16.993574297188758        1.6666501519542579E-005   0.0000000000000000     
   17.065461847389557        1.5510438636668246E-005   0.0000000000000000     
   17.137349397590359        1.4434565431729132E-005   0.0000000000000000     
   17.209236947791165        1.3433319590994194E-005   0.0000000000000000     
   17.281124497991968        1.2501524627622425E-005   0.0000000000000000     
   17.353012048192774        1.1634363118988570E-005   0.0000000000000000     
   17.424899598393573        1.0827351800387985E-005   0.0000000000000000     
   17.496787148594375        1.0076318386352378E-005   0.0000000000000000     
   17.568674698795181        9.3773799997432758E-006   0.0000000000000000     
   17.640562248995984        8.7269230970993583E-006   0.0000000000000000     
   17.712449799196790        8.1215847864511178E-006   0.0000000000000000     
   17.784337349397589        7.5582354410156854E-006   0.0000000000000000     
   17.856224899598391        7.0339625188827291E-006   0.0000000000000000     
   17.928112449799197        6.5460555050397002E-006   0.0000000000000000     
   18.000000000000000        6.0919918978850520E-006   0.0000000000000000     


==> T_1d-2_mu_0.0.txt <==
  0.10000000000000001        361.93496721438379        0.0000000000000000     
  0.17188755020080321        336.82954355241816        0.0000000000000000     
  0.24377510040160641        313.46554405319023        0.0000000000000000     
  0.31566265060240961        291.72217576951050        0.0000000000000000     
  0.38755020080321279        271.48702449177870        0.0000000000000000     
  0.45943775100401607        252.65547356137250        0.0000000000000000     
  0.53132530120481924        235.13016299773290        0.0000000000000000     
  0.60321285140562242        218.82048614280612        0.0000000000000000     
  0.67510040160642559        203.64212122047346        0.0000000000000000     
  0.74698795180722888        189.51659538910752        0.0000000000000000     
  0.81887550200803205        176.37087903338821        0.0000000000000000     
  0.89076305220883523        164.13700819784728        0.0000000000000000     
  0.96265060240963851        152.75173321010712        0.0000000000000000     
   1.0345381526104418        142.15619167717816        0.0000000000000000     
   1.1064257028112450        132.29560416419216        0.0000000000000000     
   1.1783132530120484        123.11899098221562        0.0000000000000000     
   1.2502008032128513        114.57890862092395        0.0000000000000000     
   1.3220883534136545        106.63120446348044        0.0000000000000000     
   1.3939759036144579        99.234788515485846        0.0000000000000000     
   1.4658634538152611        92.351420967825973        0.0000000000000000     
   1.5377510040160642        85.945514495107403        0.0000000000000000     
   1.6096385542168674        79.983950267555954        0.0000000000000000     
   1.6815261044176706        74.435906725150247        0.0000000000000000     
   1.7534136546184740        69.272700228745194        0.0000000000000000     
   1.8253012048192772        64.467636764344235        0.0000000000000000     
   1.8971887550200801        59.995873933824761        0.0000000000000000     
   1.9690763052208835        55.834292518602233        0.0000000000000000     
   2.0409638554216865        51.961376952211737        0.0000000000000000     
   2.1128514056224899        48.357104083843979        0.0000000000000000     
   2.1847389558232928        45.002839657739038        0.0000000000000000     
   2.2566265060240966        41.881241973230601        0.0000000000000000     
   2.3285140562248996        38.976172227359797        0.0000000000000000     
   2.4004016064257025        36.272611076524640        0.0000000000000000     
   2.4722891566265059        33.756580985786087        0.0000000000000000     
   2.5441767068273089        31.415073964372407        0.0000000000000000     
   2.6160642570281127        29.235984313771169        0.0000000000000000     
   2.6879518072289157        27.208046040713825        0.0000000000000000     
   2.7598393574297186        25.320774611474484        0.0000000000000000     
   2.8317269076305220        23.564412746350584        0.0000000000000000     
   2.9036144578313250        21.929879974080105        0.0000000000000000     
   2.9755020080321284        20.408725685389264        0.0000000000000000     
   3.0473895582329318        18.993085442955742        0.0000000000000000     
   3.1192771084337347        17.675640321907586        0.0000000000000000     
   3.1911646586345381        16.449579070646482        0.0000000000000000     
   3.2630522088353411        15.308562896365190        0.0000000000000000     
   3.3349397590361440        14.246692693198426        0.0000000000000000     
   3.4068273092369479        13.258478543575455        0.0000000000000000     
   3.4787148594377508        12.338811335094933        1.8000000268220901     
   3.5506024096385542        11.482936346179764        5.0000000745058060     
   3.6224899598393572        10.686428663948918        6.2000000923871994     
   3.6943775100401601        9.9451703072151911        7.0000001043081284     
   3.7662650602409640        9.2553289363339140        7.4000001102685928     
   3.8381526104417669        8.6133380398315609        7.8000001162290573     
   3.9100401606425703        8.0158784953780664        8.2000001221895218     
   3.9819277108433733        7.4598614097724516        8.6000001281499863     
   4.0538152610441758        6.9424121492235233        8.8000001311302185     
   4.1257028112449792        6.4608554773615410        9.0000001341104507     
   4.1975903614457826        6.0127017241437253        9.0000001341104507     
   4.2694779116465851        5.5956339141461200        9.2000001370906830     
   4.3413654618473885        5.2074957876945485        9.2000001370906830     
   4.4132530120481928        4.8462806529033964        9.4000001400709152     
   4.4851405622489953        4.5101210109866789        9.4000001400709152     
   4.5570281124497987        4.1972789012037763        9.4000001400709152     
   4.6289156626506012        3.9061369155228705        9.6000001430511475     
   4.7008032128514046        3.6351898365473292        9.6000001430511475     
   4.7726907630522089        3.3830368554728691        9.6000001430511475     
   4.8445783132530114        3.1483743298419000        9.6000001430511475     
   4.9164658634538148        2.9299890436522955        9.4000001400709152     
   4.9883534136546173        2.7267519349751530        9.4000001400709152     
   5.0602409638554207        2.5376122586528940        9.4000001400709152     
   5.1321285140562249        2.3615921538987066        9.4000001400709152     
   5.2040160642570275        2.1977815887115022        9.4000001400709152     
   5.2759036144578308        2.0453336549687866        9.4000001400709152     
   5.3477911646586334        1.9034601898729089        9.4000001400709152     
   5.4196787148594368        1.7714277011132933        9.4000001400709152     
   5.4915662650602410        1.6485535746776192        9.4000001400709152     
   5.5634538152610435        1.5342025457061239        9.4000001400709152     
   5.6353413654618469        1.4277834141431767        9.2000001370906830     
   5.7072289156626494        1.3287459882059369        9.2000001370906830     
   5.7791164658634528        1.2365782398676339        9.2000001370906830     
   5.8510040160642562        1.1508036576492318        9.0000001341104507     
   5.9228915662650596        1.0709787830332611        9.0000001341104507     
   5.9947791164658630       0.99669091776297802        8.8000001311302185     
   6.0666666666666655       0.92755599017348300        8.8000001311302185     
   6.1385542168674689       0.86321656952362336        8.6000001281499863     
   6.2104417670682714       0.80334001806270194        8.6000001281499863     
   6.2823293172690757       0.74761677127806792        8.4000001251697540     
   6.3542168674698791       0.69575873743242045        8.2000001221895218     
   6.4261044176706816       0.64749780811632962        8.2000001221895218     
   6.4979919678714850       0.60258447211548405        8.0000001192092896     
   6.5698795180722875       0.56078652542629281        7.8000001162290573     
   6.6417670682730918       0.52188787075054910        7.6000001132488251     
   6.7136546184738952       0.48568740026250989        7.6000001132488251     
   6.7855421686746977       0.45199795587222413        7.4000001102685928     
   6.8574297188755011       0.42064536160963889        7.2000001072883606     
   6.9293172690763036       0.39146752312686156        7.0000001043081284     
   7.0012048192771079       0.36431358966295568        6.8000001013278961     
   7.0730923694779113       0.33904317413860413        6.6000000983476639     
   7.1449799196787138       0.31552562734847767        6.4000000953674316     
   7.2168674698795172       0.29363936249886174        6.2000000923871994     
   7.2887550200803197       0.27327122659836789        6.0000000894069672     
   7.3606425702811240       0.25431591545178445        5.8000000864267349     
   7.4325301204819274       0.23667542923256854        5.6000000834465027     
   7.5044176706827299       0.22025856581925365        5.4000000804662704     
   7.5763052208835333       0.20498044927630593        5.0000000745058060     
   7.6481927710843358       0.19076209104165243        4.8000000715255737     
   7.7200803212851401       0.17752998155219693        4.6000000685453415     
   7.7919678714859435       0.16521571019601466        4.4000000655651093     
   7.8638554216867460       0.15375561162635482        4.2000000625848770     
   7.9357429718875494       0.14309043660888310        4.0000000596046448     
   8.0076305220883519       0.13316504570042806        3.8000000566244125     
   8.0795180722891562       0.12392812417553414        3.6000000536441803     
   8.1514056224899587       0.11533191672698290        3.6000000536441803     
   8.2232931726907612       0.10733198056866648        3.4000000506639481     
   8.2951807228915655        9.9886955664349394E-002   3.2000000476837158     
   8.3670682730923698        9.2958350894387712E-002   3.0000000447034836     
   8.4389558232931705        8.6510345054877757E-002   2.8000000417232513     
   8.5108433734939748        8.0509601660390798E-002   2.6000000387430191     
   8.5827309236947773        7.4925096592818929E-002   2.6000000387430191     
   8.6546184738955816        6.9727957705262203E-002   2.4000000357627869     
   8.7265060240963859        6.4891315551708253E-002   2.2000000327825546     
   8.7983935742971866        6.0390164470765846E-002   2.2000000327825546     
   8.8702811244979909        5.6201233305249731E-002   2.0000000298023224     
   8.9421686746987934        5.2302865089233985E-002   1.8000000268220901     
   9.0140562248995977        4.8674905080545207E-002   1.8000000268220901     
   9.0859437751004020        4.5298596559823469E-002   1.6000000238418579     
   9.1578313253012027        4.2156483857424168E-002   1.6000000238418579     
   9.2297188755020070        3.9232322106806210E-002   1.4000000208616257     
   9.3016064257028095        3.6510993257829173E-002   1.4000000208616257     
   9.3734939759036138        3.3978427915740954E-002   1.2000000178813934     
   9.4453815261044181        3.1621532601763265E-002   1.2000000178813934     
   9.5172690763052188        2.9428122059206689E-002   1.2000000178813934     
   9.5891566265060231        2.7386856255135268E-002   1.0000000149011612     
   9.6610441767068256        2.5487181751877731E-002   1.0000000149011612     
   9.7329317269076299        2.3719277145270851E-002   1.0000000149011612     
   9.8048192771084342        2.2074002287550649E-002  0.80000001192092896     
   9.8767068273092349        2.0542851032369809E-002  0.80000001192092896     
   9.9485943775100392        1.9117907257631364E-002  0.80000001192092896     
   10.020481927710842        1.7791803938775459E-002  0.60000000894069672     
   10.092369477911646        1.6557685060924626E-002  0.60000000894069672     
   10.164257028112450        1.5409170172973235E-002   0.0000000000000000     
   10.236144578313251        1.4340321400363041E-002   0.0000000000000000     
   10.308032128514055        1.3345612745999670E-002   0.0000000000000000     
   10.379919678714858        1.2419901520594943E-002   0.0000000000000000     
   10.451807228915662        1.1558401754727500E-002   0.0000000000000000     
   10.523694779116466        1.0756659455161941E-002   0.0000000000000000     
   10.595582329317267        1.0010529577499799E-002   0.0000000000000000     
   10.667469879518071        9.3161545961100850E-003   0.0000000000000000     
   10.739357429718874        8.6699445605454024E-003   0.0000000000000000     
   10.811244979919678        8.0685585353335240E-003   0.0000000000000000     
   10.883132530120482        7.5088873271881781E-003   0.0000000000000000     
   10.955020080321283        6.9880374103373543E-003   0.0000000000000000     
   11.026907630522087        6.5033159668624807E-003   0.0000000000000000     
   11.098795180722890        6.0522169647066644E-003   0.0000000000000000     
   11.170682730923694        5.6324082013740557E-003   0.0000000000000000     
   11.242570281124499        5.2417192463362575E-003   0.0000000000000000     
   11.314457831325299        4.8781302198070827E-003   0.0000000000000000     
   11.386345381526104        4.5397613498715196E-003   0.0000000000000000     
   11.458232931726906        4.2248632539789738E-003   0.0000000000000000     
   11.530120481927710        3.9318078945552795E-003   0.0000000000000000     
   11.602008032128513        3.6590801619739671E-003   0.0000000000000000     
   11.673895582329315        3.4052700413700725E-003   0.0000000000000000     
   11.745783132530120        3.1690653227987452E-003   0.0000000000000000     
   11.817670682730922        2.9492448170497670E-003   0.0000000000000000     
   11.889558232931726        2.7446720420433810E-003   0.0000000000000000     
   11.961445783132527        2.5542893471659496E-003   0.0000000000000000     
   12.033333333333331        2.3771124451677965E-003   0.0000000000000000     
   12.105220883534136        2.2122253233531190E-003   0.0000000000000000     
   12.177108433734938        2.0587755077523754E-003   0.0000000000000000     
   12.248995983935743        1.9159696557928233E-003   0.0000000000000000     
   12.320883534136543        1.7830694546811245E-003   0.0000000000000000     
   12.392771084337348        1.6593878042923547E-003   0.0000000000000000     
   12.464658634538152        1.5442852648309409E-003   0.0000000000000000     
   12.536546184738954        1.4371667508976166E-003   0.0000000000000000     
   12.608433734939759        1.3374784548706559E-003   0.0000000000000000     
   12.680321285140559        1.2447049836951320E-003   0.0000000000000000     
   12.752208835341364        1.1583666942771955E-003   0.0000000000000000     
   12.824096385542168        1.0780172137073495E-003   0.0000000000000000     
   12.895983935742970        1.0032411314920499E-003   0.0000000000000000     
   12.967871485943775        9.3365185186243288E-004   0.0000000000000000     
   13.039759036144575        8.6888959505650122E-004   0.0000000000000000     
   13.111646586345380        8.0861953724126233E-004   0.0000000000000000     
   13.183534136546184        7.5253007945820115E-004   0.0000000000000000     
   13.255421686746987        7.0033123664238657E-004   0.0000000000000000     
   13.327309236947791        6.5175313838640534E-004   0.0000000000000000     
   13.399196787148592        6.0654463369800952E-004   0.0000000000000000     
   13.471084337349396        5.6447199253797258E-004   0.0000000000000000     
   13.542971887550200        5.2531769742509974E-004   0.0000000000000000     
   13.614859437751003        4.8887931886088247E-004   0.0000000000000000     
   13.686746987951807        4.5496846875972091E-004   0.0000000000000000     
   13.758634538152608        4.2340982647390236E-004   0.0000000000000000     
   13.830522088353412        3.9404023237781584E-004   0.0000000000000000     
   13.902409638554216        3.6670784432522695E-004   0.0000000000000000     
   13.974297188755019        3.4127135261842343E-004   0.0000000000000000     
   14.046184738955823        3.1759924943060741E-004   0.0000000000000000     
   14.118072289156624        2.9556914890441389E-004   0.0000000000000000     
   14.189959839357428        2.7506715441141778E-004   0.0000000000000000     
   14.261847389558232        2.5598726970135701E-004   0.0000000000000000     
   14.333734939759035        2.3823085089666140E-004   0.0000000000000000     
   14.405622489959839        2.2170609649908838E-004   0.0000000000000000     
   14.477510040160640        2.0632757277177702E-004   0.0000000000000000     
   14.549397590361444        1.9201577204291194E-004   0.0000000000000000     
   14.621285140562248        1.7869670164742457E-004   0.0000000000000000     
   14.693172690763051        1.6630150138152405E-004   0.0000000000000000     
   14.765060240963855        1.5476608749229024E-004   0.0000000000000000     
   14.836947791164656        1.4403082136173927E-004   0.0000000000000000     
   14.908835341365460        1.3404020117243443E-004   0.0000000000000000     
   14.980722891566264        1.2474257496055240E-004   0.0000000000000000     
   15.052610441767067        1.1608987357286321E-004   0.0000000000000000     
   15.124497991967871        1.0803736214700677E-004   0.0000000000000000     
   15.196385542168672        1.0054340883020790E-004   0.0000000000000000     
   15.268273092369476        9.3569269540688839E-005   0.0000000000000000     
   15.340160642570281        8.7078887658995023E-005   0.0000000000000000     
   15.412048192771083        8.1038707613620076E-005   0.0000000000000000     
   15.483935742971887        7.5417501397164537E-005   0.0000000000000000     
   15.555823293172688        7.0186207116108981E-005   0.0000000000000000     
   15.627710843373492        6.5317778739492092E-005   0.0000000000000000     
   15.699598393574295        6.0787046269694137E-005   0.0000000000000000     
   15.771485943775099        5.6570585612395289E-005   0.0000000000000000     
   15.843373493975903        5.2646597472936343E-005   0.0000000000000000     
   15.915261044176704        4.8994794652967017E-005   0.0000000000000000     
   15.987148594377508        4.5596297164700902E-005   0.0000000000000000     
   16.059036144578311        4.2433534620515330E-005   0.0000000000000000     
   16.130923694779117        3.9490155393241741E-005   0.0000000000000000     
   16.202811244979920        3.6750942077505550E-005   0.0000000000000000     
   16.274698795180722        3.4201732815042609E-005   0.0000000000000000     
   16.346586345381525        3.1829348077244155E-005   0.0000000000000000     
   16.418473895582331        2.9621522526390168E-005   0.0000000000000000     
   16.490361445783133        2.7566841603292217E-005   0.0000000000000000     
   16.562248995983936        2.5654682513499136E-005   0.0000000000000000     
   16.634136546184742        2.3875159306963689E-005   0.0000000000000000     
   16.706024096385541        2.2219071767228484E-005   0.0000000000000000     
   16.777911646586343        2.0677857845884780E-005   0.0000000000000000     
   16.849799196787149        1.9243549396390966E-005   0.0000000000000000     
   16.921686746987952        1.7908730978389952E-005   0.0000000000000000     
   16.993574297188758        1.6666501519542579E-005   0.0000000000000000     
   17.065461847389557        1.5510438636668246E-005   0.0000000000000000     
   17.137349397590359        1.4434565431729132E-005   0.0000000000000000     
   17.209236947791165        1.3433319590994194E-005   0.0000000000000000     
   17.281124497991968        1.2501524627622425E-005   0.0000000000000000     
   17.353012048192774        1.1634363118988570E-005   0.0000000000000000     
   17.424899598393573        1.0827351800387985E-005   0.0000000000000000     
   17.496787148594375        1.0076318386352378E-005   0.0000000000000000     
   17.568674698795181        9.3773799997432758E-006   0.0000000000000000     
   17.640562248995984        8.7269230970993583E-006   0.0000000000000000     
   17.712449799196790        8.1215847864511178E-006   0.0000000000000000     
   17.784337349397589        7.5582354410156854E-006   0.0000000000000000     
   17.856224899598391        7.0339625188827291E-006   0.0000000000000000     
   17.928112449799197        6.5460555050397002E-006   0.0000000000000000     
   18.000000000000000        6.0919918978850520E-006   0.0000000000000000     


==> T_1d-2_mu_10.0.txt <==
  0.10000000000000001        361.93496721438379        0.0000000000000000     
  0.17188755020080321        336.82954355241816        0.0000000000000000     
  0.24377510040160641        313.46554405319023        0.0000000000000000     
  0.31566265060240961        291.72217576951050        0.0000000000000000     
  0.38755020080321279        271.48702449177870        0.0000000000000000     
  0.45943775100401607        252.65547356137250        0.0000000000000000     
  0.53132530120481924        235.13016299773290        0.0000000000000000     
  0.60321285140562242        218.82048614280612        0.0000000000000000     
  0.67510040160642559        203.64212122047346        0.0000000000000000     
  0.74698795180722888        189.51659538910752        0.0000000000000000     
  0.81887550200803205        176.37087903338821        0.0000000000000000     
  0.89076305220883523        164.13700819784728        0.0000000000000000     
  0.96265060240963851        152.75173321010712        0.0000000000000000     
   1.0345381526104418        142.15619167717816        0.0000000000000000     
   1.1064257028112450        132.29560416419216        0.0000000000000000     
   1.1783132530120484        123.11899098221562        0.0000000000000000     
   1.2502008032128513        114.57890862092395        0.0000000000000000     
   1.3220883534136545        106.63120446348044        0.0000000000000000     
   1.3939759036144579        99.234788515485846        0.0000000000000000     
   1.4658634538152611        92.351420967825973        0.0000000000000000     
   1.5377510040160642        85.945514495107403        0.0000000000000000     
   1.6096385542168674        79.983950267555954        0.0000000000000000     
   1.6815261044176706        74.435906725150247        0.0000000000000000     
   1.7534136546184740        69.272700228745194        0.0000000000000000     
   1.8253012048192772        64.467636764344235        0.0000000000000000     
   1.8971887550200801        59.995873933824761        0.0000000000000000     
   1.9690763052208835        55.834292518602233        0.0000000000000000     
   2.0409638554216865        51.961376952211737        0.0000000000000000     
   2.1128514056224899        48.357104083843979        0.0000000000000000     
   2.1847389558232928        45.002839657739038        0.0000000000000000     
   2.2566265060240966        41.881241973230601        0.0000000000000000     
   2.3285140562248996        38.976172227359797        0.0000000000000000     
   2.4004016064257025        36.272611076524640        0.0000000000000000     
   2.4722891566265059        33.756580985786087        0.0000000000000000     
   2.5441767068273089        31.415073964372407        0.0000000000000000     
   2.6160642570281127        29.235984313771169        0.0000000000000000     
   2.6879518072289157        27.208046040713825        0.0000000000000000     
   2.7598393574297186        25.320774611474484        0.0000000000000000     
   2.8317269076305220        23.564412746350584        0.0000000000000000     
   2.9036144578313250        21.929879974080105        0.0000000000000000     
   2.9755020080321284        20.408725685389264        0.0000000000000000     
   3.0473895582329318        18.993085442955742        0.0000000000000000     
   3.1192771084337347        17.675640321907586        0.0000000000000000     
   3.1911646586345381        16.449579070646482        0.0000000000000000     
   3.2630522088353411        15.308562896365190        0.0000000000000000     
   3.3349397590361440        14.246692693198426        0.0000000000000000     
   3.4068273092369479        13.258478543575455        0.0000000000000000     
   3.4787148594377508        12.338811335094933        1.8000000268220901     
   3.5506024096385542        11.482936346179764        5.0000000745058060     
   3.6224899598393572        10.686428663948918        6.2000000923871994     
   3.6943775100401601        9.9451703072151911        0.0000000000000000     
   3.7662650602409640        9.2553289363339140        0.0000000000000000     
   3.8381526104417669        8.6133380398315609        0.0000000000000000     
   3.9100401606425703        8.0158784953780664        0.0000000000000000     
   3.9819277108433733        7.4598614097724516        0.0000000000000000     
   4.0538152610441758        6.9424121492235233        0.0000000000000000     
   4.1257028112449792        6.4608554773615410        0.0000000000000000     
   4.1975903614457826        6.0127017241437253        0.0000000000000000     
   4.2694779116465851        5.5956339141461200        0.0000000000000000     
   4.3413654618473885        5.2074957876945485        0.0000000000000000     
   4.4132530120481928        4.8462806529033964        0.0000000000000000     
   4.4851405622489953        4.5101210109866789        0.0000000000000000     
   4.5570281124497987        4.1972789012037763        0.0000000000000000     
   4.6289156626506012        3.9061369155228705        0.0000000000000000     
   4.7008032128514046        3.6351898365473292        0.0000000000000000     
   4.7726907630522089        3.3830368554728691        0.0000000000000000     
   4.8445783132530114        3.1483743298419000        0.0000000000000000     
   4.9164658634538148        2.9299890436522955        0.0000000000000000     
   4.9883534136546173        2.7267519349751530        0.0000000000000000     
   5.0602409638554207        2.5376122586528940        0.0000000000000000     
   5.1321285140562249        2.3615921538987066        0.0000000000000000     
   5.2040160642570275        2.1977815887115022        0.0000000000000000     
   5.2759036144578308        2.0453336549687866        0.0000000000000000     
   5.3477911646586334        1.9034601898729089        0.0000000000000000     
   5.4196787148594368        1.7714277011132933        0.0000000000000000     
   5.4915662650602410        1.6485535746776192        0.0000000000000000     
   5.5634538152610435        1.5342025457061239        0.0000000000000000     
   5.6353413654618469        1.4277834141431767        0.0000000000000000     
   5.7072289156626494        1.3287459882059369        0.0000000000000000     
   5.7791164658634528        1.2365782398676339        0.0000000000000000     
   5.8510040160642562        1.1508036576492318        0.0000000000000000     
   5.9228915662650596        1.0709787830332611        0.0000000000000000     
   5.9947791164658630       0.99669091776297802        0.0000000000000000     
   6.0666666666666655       0.92755599017348300        0.0000000000000000     
   6.1385542168674689       0.86321656952362336        0.0000000000000000     
   6.2104417670682714       0.80334001806270194        0.0000000000000000     
   6.2823293172690757       0.74761677127806792        0.0000000000000000     
   6.3542168674698791       0.69575873743242045        0.0000000000000000     
   6.4261044176706816       0.64749780811632962        0.0000000000000000     
   6.4979919678714850       0.60258447211548405        0.0000000000000000     
   6.5698795180722875       0.56078652542629281        0.0000000000000000     
   6.6417670682730918       0.52188787075054910        0.0000000000000000     
   6.7136546184738952       0.48568740026250989        0.0000000000000000     
   6.7855421686746977       0.45199795587222413        0.0000000000000000     
   6.8574297188755011       0.42064536160963889        0.0000000000000000     
   6.9293172690763036       0.39146752312686156        0.0000000000000000     
   7.0012048192771079       0.36431358966295568        0.0000000000000000     
   7.0730923694779113       0.33904317413860413        0.0000000000000000     
   7.1449799196787138       0.31552562734847767        0.0000000000000000     
   7.2168674698795172       0.29363936249886174        0.0000000000000000     
   7.2887550200803197       0.27327122659836789        0.0000000000000000     
   7.3606425702811240       0.25431591545178445        0.0000000000000000     
   7.4325301204819274       0.23667542923256854        0.0000000000000000     
   7.5044176706827299       0.22025856581925365        0.0000000000000000     
   7.5763052208835333       0.20498044927630593        0.0000000000000000     
   7.6481927710843358       0.19076209104165243        0.0000000000000000     
   7.7200803212851401       0.17752998155219693        0.0000000000000000     
   7.7919678714859435       0.16521571019601466        0.0000000000000000     
   7.8638554216867460       0.15375561162635482        0.0000000000000000     
   7.9357429718875494       0.14309043660888310        0.0000000000000000     
   8.0076305220883519       0.13316504570042806        0.0000000000000000     
   8.0795180722891562       0.12392812417553414        0.0000000000000000     
   8.1514056224899587       0.11533191672698290        0.0000000000000000     
   8.2232931726907612       0.10733198056866648        0.0000000000000000     
   8.2951807228915655        9.9886955664349394E-002   0.0000000000000000     
   8.3670682730923698        9.2958350894387712E-002   0.0000000000000000     
   8.4389558232931705        8.6510345054877757E-002   0.0000000000000000     
   8.5108433734939748        8.0509601660390798E-002   0.0000000000000000     
   8.5827309236947773        7.4925096592818929E-002   0.0000000000000000     
   8.6546184738955816        6.9727957705262203E-002   0.0000000000000000     
   8.7265060240963859        6.4891315551708253E-002   0.0000000000000000     
   8.7983935742971866        6.0390164470765846E-002   0.0000000000000000     
   8.8702811244979909        5.6201233305249731E-002   0.0000000000000000     
   8.9421686746987934        5.2302865089233985E-002   0.0000000000000000     
   9.0140562248995977        4.8674905080545207E-002   0.0000000000000000     
   9.0859437751004020        4.5298596559823469E-002   0.0000000000000000     
   9.1578313253012027        4.2156483857424168E-002   0.0000000000000000     
   9.2297188755020070        3.9232322106806210E-002   0.0000000000000000     
   9.3016064257028095        3.6510993257829173E-002   0.0000000000000000     
   9.3734939759036138        3.3978427915740954E-002   0.0000000000000000     
   9.4453815261044181        3.1621532601763265E-002   0.0000000000000000     
   9.5172690763052188        2.9428122059206689E-002   0.0000000000000000     
   9.5891566265060231        2.7386856255135268E-002   0.0000000000000000     
   9.6610441767068256        2.5487181751877731E-002   0.0000000000000000     
   9.7329317269076299        2.3719277145270851E-002   0.0000000000000000     
   9.8048192771084342        2.2074002287550649E-002   0.0000000000000000     
   9.8767068273092349        2.0542851032369809E-002   0.0000000000000000     
   9.9485943775100392        1.9117907257631364E-002   0.0000000000000000     
   10.020481927710842        1.7791803938775459E-002   0.0000000000000000     
   10.092369477911646        1.6557685060924626E-002   0.0000000000000000     
   10.164257028112450        1.5409170172973235E-002   0.0000000000000000     
   10.236144578313251        1.4340321400363041E-002   0.0000000000000000     
   10.308032128514055        1.3345612745999670E-002   0.0000000000000000     
   10.379919678714858        1.2419901520594943E-002   0.0000000000000000     
   10.451807228915662        1.1558401754727500E-002   0.0000000000000000     
   10.523694779116466        1.0756659455161941E-002   0.0000000000000000     
   10.595582329317267        1.0010529577499799E-002   0.0000000000000000     
   10.667469879518071        9.3161545961100850E-003   0.0000000000000000     
   10.739357429718874        8.6699445605454024E-003   0.0000000000000000     
   10.811244979919678        8.0685585353335240E-003   0.0000000000000000     
   10.883132530120482        7.5088873271881781E-003   0.0000000000000000     
   10.955020080321283        6.9880374103373543E-003   0.0000000000000000     
   11.026907630522087        6.5033159668624807E-003   0.0000000000000000     
   11.098795180722890        6.0522169647066644E-003   0.0000000000000000     
   11.170682730923694        5.6324082013740557E-003   0.0000000000000000     
   11.242570281124499        5.2417192463362575E-003   0.0000000000000000     
   11.314457831325299        4.8781302198070827E-003   0.0000000000000000     
   11.386345381526104        4.5397613498715196E-003   0.0000000000000000     
   11.458232931726906        4.2248632539789738E-003   0.0000000000000000     
   11.530120481927710        3.9318078945552795E-003   0.0000000000000000     
   11.602008032128513        3.6590801619739671E-003   0.0000000000000000     
   11.673895582329315        3.4052700413700725E-003   0.0000000000000000     
   11.745783132530120        3.1690653227987452E-003   0.0000000000000000     
   11.817670682730922        2.9492448170497670E-003   0.0000000000000000     
   11.889558232931726        2.7446720420433810E-003   0.0000000000000000     
   11.961445783132527        2.5542893471659496E-003   0.0000000000000000     
   12.033333333333331        2.3771124451677965E-003   0.0000000000000000     
   12.105220883534136        2.2122253233531190E-003   0.0000000000000000     
   12.177108433734938        2.0587755077523754E-003   0.0000000000000000     
   12.248995983935743        1.9159696557928233E-003   0.0000000000000000     
   12.320883534136543        1.7830694546811245E-003   0.0000000000000000     
   12.392771084337348        1.6593878042923547E-003   0.0000000000000000     
   12.464658634538152        1.5442852648309409E-003   0.0000000000000000     
   12.536546184738954        1.4371667508976166E-003   0.0000000000000000     
   12.608433734939759        1.3374784548706559E-003   0.0000000000000000     
   12.680321285140559        1.2447049836951320E-003   0.0000000000000000     
   12.752208835341364        1.1583666942771955E-003   0.0000000000000000     
   12.824096385542168        1.0780172137073495E-003   0.0000000000000000     
   12.895983935742970        1.0032411314920499E-003   0.0000000000000000     
   12.967871485943775        9.3365185186243288E-004   0.0000000000000000     
   13.039759036144575        8.6888959505650122E-004   0.0000000000000000     
   13.111646586345380        8.0861953724126233E-004   0.0000000000000000     
   13.183534136546184        7.5253007945820115E-004   0.0000000000000000     
   13.255421686746987        7.0033123664238657E-004   0.0000000000000000     
   13.327309236947791        6.5175313838640534E-004   0.0000000000000000     
   13.399196787148592        6.0654463369800952E-004   0.0000000000000000     
   13.471084337349396        5.6447199253797258E-004   0.0000000000000000     
   13.542971887550200        5.2531769742509974E-004   0.0000000000000000     
   13.614859437751003        4.8887931886088247E-004   0.0000000000000000     
   13.686746987951807        4.5496846875972091E-004   0.0000000000000000     
   13.758634538152608        4.2340982647390236E-004   0.0000000000000000     
   13.830522088353412        3.9404023237781584E-004   0.0000000000000000     
   13.902409638554216        3.6670784432522695E-004   0.0000000000000000     
   13.974297188755019        3.4127135261842343E-004   0.0000000000000000     
   14.046184738955823        3.1759924943060741E-004   0.0000000000000000     
   14.118072289156624        2.9556914890441389E-004   0.0000000000000000     
   14.189959839357428        2.7506715441141778E-004   0.0000000000000000     
   14.261847389558232        2.5598726970135701E-004   0.0000000000000000     
   14.333734939759035        2.3823085089666140E-004   0.0000000000000000     
   14.405622489959839        2.2170609649908838E-004   0.0000000000000000     
   14.477510040160640        2.0632757277177702E-004   0.0000000000000000     
   14.549397590361444        1.9201577204291194E-004   0.0000000000000000     
   14.621285140562248        1.7869670164742457E-004   0.0000000000000000     
   14.693172690763051        1.6630150138152405E-004   0.0000000000000000     
   14.765060240963855        1.5476608749229024E-004   0.0000000000000000     
   14.836947791164656        1.4403082136173927E-004   0.0000000000000000     
   14.908835341365460        1.3404020117243443E-004   0.0000000000000000     
   14.980722891566264        1.2474257496055240E-004   0.0000000000000000     
   15.052610441767067        1.1608987357286321E-004   0.0000000000000000     
   15.124497991967871        1.0803736214700677E-004   0.0000000000000000     
   15.196385542168672        1.0054340883020790E-004   0.0000000000000000     
   15.268273092369476        9.3569269540688839E-005   0.0000000000000000     
   15.340160642570281        8.7078887658995023E-005   0.0000000000000000     
   15.412048192771083        8.1038707613620076E-005   0.0000000000000000     
   15.483935742971887        7.5417501397164537E-005   0.0000000000000000     
   15.555823293172688        7.0186207116108981E-005   0.0000000000000000     
   15.627710843373492        6.5317778739492092E-005   0.0000000000000000     
   15.699598393574295        6.0787046269694137E-005   0.0000000000000000     
   15.771485943775099        5.6570585612395289E-005   0.0000000000000000     
   15.843373493975903        5.2646597472936343E-005   0.0000000000000000     
   15.915261044176704        4.8994794652967017E-005   0.0000000000000000     
   15.987148594377508        4.5596297164700902E-005   0.0000000000000000     
   16.059036144578311        4.2433534620515330E-005   0.0000000000000000     
   16.130923694779117        3.9490155393241741E-005   0.0000000000000000     
   16.202811244979920        3.6750942077505550E-005   0.0000000000000000     
   16.274698795180722        3.4201732815042609E-005   0.0000000000000000     
   16.346586345381525        3.1829348077244155E-005   0.0000000000000000     
   16.418473895582331        2.9621522526390168E-005   0.0000000000000000     
   16.490361445783133        2.7566841603292217E-005   0.0000000000000000     
   16.562248995983936        2.5654682513499136E-005   0.0000000000000000     
   16.634136546184742        2.3875159306963689E-005   0.0000000000000000     
   16.706024096385541        2.2219071767228484E-005   0.0000000000000000     
   16.777911646586343        2.0677857845884780E-005   0.0000000000000000     
   16.849799196787149        1.9243549396390966E-005   0.0000000000000000     
   16.921686746987952        1.7908730978389952E-005   0.0000000000000000     
   16.993574297188758        1.6666501519542579E-005   0.0000000000000000     
   17.065461847389557        1.5510438636668246E-005   0.0000000000000000     
   17.137349397590359        1.4434565431729132E-005   0.0000000000000000     
   17.209236947791165        1.3433319590994194E-005   0.0000000000000000     
   17.281124497991968        1.2501524627622425E-005   0.0000000000000000     
   17.353012048192774        1.1634363118988570E-005   0.0000000000000000     
   17.424899598393573        1.0827351800387985E-005   0.0000000000000000     
   17.496787148594375        1.0076318386352378E-005   0.0000000000000000     
   17.568674698795181        9.3773799997432758E-006   0.0000000000000000     
   17.640562248995984        8.7269230970993583E-006   0.0000000000000000     
   17.712449799196790        8.1215847864511178E-006   0.0000000000000000     
   17.784337349397589        7.5582354410156854E-006   0.0000000000000000     
   17.856224899598391        7.0339625188827291E-006   0.0000000000000000     
   17.928112449799197        6.5460555050397002E-006   0.0000000000000000     
   18.000000000000000        6.0919918978850520E-006   0.0000000000000000     


==> T_1d-2_mu_2.5.txt <==
  0.10000000000000001        361.93496721438379        0.0000000000000000     
  0.17188755020080321        336.82954355241816        0.0000000000000000     
  0.24377510040160641        313.46554405319023        0.0000000000000000     
  0.31566265060240961        291.72217576951050        0.0000000000000000     
  0.38755020080321279        271.48702449177870        0.0000000000000000     
  0.45943775100401607        252.65547356137250        0.0000000000000000     
  0.53132530120481924        235.13016299773290        0.0000000000000000     
  0.60321285140562242        218.82048614280612        0.0000000000000000     
  0.67510040160642559        203.64212122047346        0.0000000000000000     
  0.74698795180722888        189.51659538910752        0.0000000000000000     
  0.81887550200803205        176.37087903338821        0.0000000000000000     
  0.89076305220883523        164.13700819784728        0.0000000000000000     
  0.96265060240963851        152.75173321010712        0.0000000000000000     
   1.0345381526104418        142.15619167717816        0.0000000000000000     
   1.1064257028112450        132.29560416419216        0.0000000000000000     
   1.1783132530120484        123.11899098221562        0.0000000000000000     
   1.2502008032128513        114.57890862092395        0.0000000000000000     
   1.3220883534136545        106.63120446348044        0.0000000000000000     
   1.3939759036144579        99.234788515485846        0.0000000000000000     
   1.4658634538152611        92.351420967825973        0.0000000000000000     
   1.5377510040160642        85.945514495107403        0.0000000000000000     
   1.6096385542168674        79.983950267555954        0.0000000000000000     
   1.6815261044176706        74.435906725150247        0.0000000000000000     
   1.7534136546184740        69.272700228745194        0.0000000000000000     
   1.8253012048192772        64.467636764344235        0.0000000000000000     
   1.8971887550200801        59.995873933824761        0.0000000000000000     
   1.9690763052208835        55.834292518602233        0.0000000000000000     
   2.0409638554216865        51.961376952211737        0.0000000000000000     
   2.1128514056224899        48.357104083843979        0.0000000000000000     
   2.1847389558232928        45.002839657739038        0.0000000000000000     
   2.2566265060240966        41.881241973230601        0.0000000000000000     
   2.3285140562248996        38.976172227359797        0.0000000000000000     
   2.4004016064257025        36.272611076524640        0.0000000000000000     
   2.4722891566265059        33.756580985786087        0.0000000000000000     
   2.5441767068273089        31.415073964372407        0.0000000000000000     
   2.6160642570281127        29.235984313771169        0.0000000000000000     
   2.6879518072289157        27.208046040713825        0.0000000000000000     
   2.7598393574297186        25.320774611474484        0.0000000000000000     
   2.8317269076305220        23.564412746350584        0.0000000000000000     
   2.9036144578313250        21.929879974080105        0.0000000000000000     
   2.9755020080321284        20.408725685389264        0.0000000000000000     
   3.0473895582329318        18.993085442955742        0.0000000000000000     
   3.1192771084337347        17.675640321907586        0.0000000000000000     
   3.1911646586345381        16.449579070646482        0.0000000000000000     
   3.2630522088353411        15.308562896365190        0.0000000000000000     
   3.3349397590361440        14.246692693198426        0.0000000000000000     
   3.4068273092369479        13.258478543575455        0.0000000000000000     
   3.4787148594377508        12.338811335094933        1.8000000268220901     
   3.5506024096385542        11.482936346179764        5.0000000745058060     
   3.6224899598393572        10.686428663948918        6.2000000923871994     
   3.6943775100401601        9.9451703072151911        7.0000001043081284     
   3.7662650602409640        9.2553289363339140        7.4000001102685928     
   3.8381526104417669        8.6133380398315609        7.8000001162290573     
   3.9100401606425703        8.0158784953780664        8.2000001221895218     
   3.9819277108433733        7.4598614097724516        8.6000001281499863     
   4.0538152610441758        6.9424121492235233        8.8000001311302185     
   4.1257028112449792        6.4608554773615410        9.0000001341104507     
   4.1975903614457826        6.0127017241437253        9.0000001341104507     
   4.2694779116465851        5.5956339141461200        9.2000001370906830     
   4.3413654618473885        5.2074957876945485        9.2000001370906830     
   4.4132530120481928        4.8462806529033964        9.4000001400709152     
   4.4851405622489953        4.5101210109866789        9.4000001400709152     
   4.5570281124497987        4.1972789012037763        9.4000001400709152     
   4.6289156626506012        3.9061369155228705        9.6000001430511475     
   4.7008032128514046        3.6351898365473292        9.6000001430511475     
   4.7726907630522089        3.3830368554728691        9.6000001430511475     
   4.8445783132530114        3.1483743298419000        9.6000001430511475     
   4.9164658634538148        2.9299890436522955        9.4000001400709152     
   4.9883534136546173        2.7267519349751530        9.4000001400709152     
   5.0602409638554207        2.5376122586528940        9.4000001400709152     
   5.1321285140562249        2.3615921538987066        9.4000001400709152     
   5.2040160642570275        2.1977815887115022        9.4000001400709152     
   5.2759036144578308        2.0453336549687866        0.0000000000000000     
   5.3477911646586334        1.9034601898729089        0.0000000000000000     
   5.4196787148594368        1.7714277011132933        0.0000000000000000     
   5.4915662650602410        1.6485535746776192        0.0000000000000000     
   5.5634538152610435        1.5342025457061239        0.0000000000000000     
   5.6353413654618469        1.4277834141431767        0.0000000000000000     
   5.7072289156626494        1.3287459882059369        0.0000000000000000     
   5.7791164658634528        1.2365782398676339        0.0000000000000000     
   5.8510040160642562        1.1508036576492318        0.0000000000000000     
   5.9228915662650596        1.0709787830332611        0.0000000000000000     
   5.9947791164658630       0.99669091776297802        0.0000000000000000     
   6.0666666666666655       0.92755599017348300        0.0000000000000000     
   6.1385542168674689       0.86321656952362336        0.0000000000000000     
   6.2104417670682714       0.80334001806270194        0.0000000000000000     
   6.2823293172690757       0.74761677127806792        0.0000000000000000     
   6.3542168674698791       0.69575873743242045        0.0000000000000000     
   6.4261044176706816       0.64749780811632962        0.0000000000000000     
   6.4979919678714850       0.60258447211548405        0.0000000000000000     
   6.5698795180722875       0.56078652542629281        0.0000000000000000     
   6.6417670682730918       0.52188787075054910        0.0000000000000000     
   6.7136546184738952       0.48568740026250989        0.0000000000000000     
   6.7855421686746977       0.45199795587222413        0.0000000000000000     
   6.8574297188755011       0.42064536160963889        0.0000000000000000     
   6.9293172690763036       0.39146752312686156        0.0000000000000000     
   7.0012048192771079       0.36431358966295568        0.0000000000000000     
   7.0730923694779113       0.33904317413860413        0.0000000000000000     
   7.1449799196787138       0.31552562734847767        0.0000000000000000     
   7.2168674698795172       0.29363936249886174        0.0000000000000000     
   7.2887550200803197       0.27327122659836789        0.0000000000000000     
   7.3606425702811240       0.25431591545178445        0.0000000000000000     
   7.4325301204819274       0.23667542923256854        0.0000000000000000     
   7.5044176706827299       0.22025856581925365        0.0000000000000000     
   7.5763052208835333       0.20498044927630593        0.0000000000000000     
   7.6481927710843358       0.19076209104165243        0.0000000000000000     
   7.7200803212851401       0.17752998155219693        0.0000000000000000     
   7.7919678714859435       0.16521571019601466        0.0000000000000000     
   7.8638554216867460       0.15375561162635482        0.0000000000000000     
   7.9357429718875494       0.14309043660888310        0.0000000000000000     
   8.0076305220883519       0.13316504570042806        0.0000000000000000     
   8.0795180722891562       0.12392812417553414        0.0000000000000000     
   8.1514056224899587       0.11533191672698290        0.0000000000000000     
   8.2232931726907612       0.10733198056866648        0.0000000000000000     
   8.2951807228915655        9.9886955664349394E-002   0.0000000000000000     
   8.3670682730923698        9.2958350894387712E-002   0.0000000000000000     
   8.4389558232931705        8.6510345054877757E-002   0.0000000000000000     
   8.5108433734939748        8.0509601660390798E-002   0.0000000000000000     
   8.5827309236947773        7.4925096592818929E-002   0.0000000000000000     
   8.6546184738955816        6.9727957705262203E-002   0.0000000000000000     
   8.7265060240963859        6.4891315551708253E-002   0.0000000000000000     
   8.7983935742971866        6.0390164470765846E-002   0.0000000000000000     
   8.8702811244979909        5.6201233305249731E-002   0.0000000000000000     
   8.9421686746987934        5.2302865089233985E-002   0.0000000000000000     
   9.0140562248995977        4.8674905080545207E-002   0.0000000000000000     
   9.0859437751004020        4.5298596559823469E-002   0.0000000000000000     
   9.1578313253012027        4.2156483857424168E-002   0.0000000000000000     
   9.2297188755020070        3.9232322106806210E-002   0.0000000000000000     
   9.3016064257028095        3.6510993257829173E-002   0.0000000000000000     
   9.3734939759036138        3.3978427915740954E-002   0.0000000000000000     
   9.4453815261044181        3.1621532601763265E-002   0.0000000000000000     
   9.5172690763052188        2.9428122059206689E-002   0.0000000000000000     
   9.5891566265060231        2.7386856255135268E-002   0.0000000000000000     
   9.6610441767068256        2.5487181751877731E-002   0.0000000000000000     
   9.7329317269076299        2.3719277145270851E-002   0.0000000000000000     
   9.8048192771084342        2.2074002287550649E-002   0.0000000000000000     
   9.8767068273092349        2.0542851032369809E-002   0.0000000000000000     
   9.9485943775100392        1.9117907257631364E-002   0.0000000000000000     
   10.020481927710842        1.7791803938775459E-002   0.0000000000000000     
   10.092369477911646        1.6557685060924626E-002   0.0000000000000000     
   10.164257028112450        1.5409170172973235E-002   0.0000000000000000     
   10.236144578313251        1.4340321400363041E-002   0.0000000000000000     
   10.308032128514055        1.3345612745999670E-002   0.0000000000000000     
   10.379919678714858        1.2419901520594943E-002   0.0000000000000000     
   10.451807228915662        1.1558401754727500E-002   0.0000000000000000     
   10.523694779116466        1.0756659455161941E-002   0.0000000000000000     
   10.595582329317267        1.0010529577499799E-002   0.0000000000000000     
   10.667469879518071        9.3161545961100850E-003   0.0000000000000000     
   10.739357429718874        8.6699445605454024E-003   0.0000000000000000     
   10.811244979919678        8.0685585353335240E-003   0.0000000000000000     
   10.883132530120482        7.5088873271881781E-003   0.0000000000000000     
   10.955020080321283        6.9880374103373543E-003   0.0000000000000000     
   11.026907630522087        6.5033159668624807E-003   0.0000000000000000     
   11.098795180722890        6.0522169647066644E-003   0.0000000000000000     
   11.170682730923694        5.6324082013740557E-003   0.0000000000000000     
   11.242570281124499        5.2417192463362575E-003   0.0000000000000000     
   11.314457831325299        4.8781302198070827E-003   0.0000000000000000     
   11.386345381526104        4.5397613498715196E-003   0.0000000000000000     
   11.458232931726906        4.2248632539789738E-003   0.0000000000000000     
   11.530120481927710        3.9318078945552795E-003   0.0000000000000000     
   11.602008032128513        3.6590801619739671E-003   0.0000000000000000     
   11.673895582329315        3.4052700413700725E-003   0.0000000000000000     
   11.745783132530120        3.1690653227987452E-003   0.0000000000000000     
   11.817670682730922        2.9492448170497670E-003   0.0000000000000000     
   11.889558232931726        2.7446720420433810E-003   0.0000000000000000     
   11.961445783132527        2.5542893471659496E-003   0.0000000000000000     
   12.033333333333331        2.3771124451677965E-003   0.0000000000000000     
   12.105220883534136        2.2122253233531190E-003   0.0000000000000000     
   12.177108433734938        2.0587755077523754E-003   0.0000000000000000     
   12.248995983935743        1.9159696557928233E-003   0.0000000000000000     
   12.320883534136543        1.7830694546811245E-003   0.0000000000000000     
   12.392771084337348        1.6593878042923547E-003   0.0000000000000000     
   12.464658634538152        1.5442852648309409E-003   0.0000000000000000     
   12.536546184738954        1.4371667508976166E-003   0.0000000000000000     
   12.608433734939759        1.3374784548706559E-003   0.0000000000000000     
   12.680321285140559        1.2447049836951320E-003   0.0000000000000000     
   12.752208835341364        1.1583666942771955E-003   0.0000000000000000     
   12.824096385542168        1.0780172137073495E-003   0.0000000000000000     
   12.895983935742970        1.0032411314920499E-003   0.0000000000000000     
   12.967871485943775        9.3365185186243288E-004   0.0000000000000000     
   13.039759036144575        8.6888959505650122E-004   0.0000000000000000     
   13.111646586345380        8.0861953724126233E-004   0.0000000000000000     
   13.183534136546184        7.5253007945820115E-004   0.0000000000000000     
   13.255421686746987        7.0033123664238657E-004   0.0000000000000000     
   13.327309236947791        6.5175313838640534E-004   0.0000000000000000     
   13.399196787148592        6.0654463369800952E-004   0.0000000000000000     
   13.471084337349396        5.6447199253797258E-004   0.0000000000000000     
   13.542971887550200        5.2531769742509974E-004   0.0000000000000000     
   13.614859437751003        4.8887931886088247E-004   0.0000000000000000     
   13.686746987951807        4.5496846875972091E-004   0.0000000000000000     
   13.758634538152608        4.2340982647390236E-004   0.0000000000000000     
   13.830522088353412        3.9404023237781584E-004   0.0000000000000000     
   13.902409638554216        3.6670784432522695E-004   0.0000000000000000     
   13.974297188755019        3.4127135261842343E-004   0.0000000000000000     
   14.046184738955823        3.1759924943060741E-004   0.0000000000000000     
   14.118072289156624        2.9556914890441389E-004   0.0000000000000000     
   14.189959839357428        2.7506715441141778E-004   0.0000000000000000     
   14.261847389558232        2.5598726970135701E-004   0.0000000000000000     
   14.333734939759035        2.3823085089666140E-004   0.0000000000000000     
   14.405622489959839        2.2170609649908838E-004   0.0000000000000000     
   14.477510040160640        2.0632757277177702E-004   0.0000000000000000     
   14.549397590361444        1.9201577204291194E-004   0.0000000000000000     
   14.621285140562248        1.7869670164742457E-004   0.0000000000000000     
   14.693172690763051        1.6630150138152405E-004   0.0000000000000000     
   14.765060240963855        1.5476608749229024E-004   0.0000000000000000     
   14.836947791164656        1.4403082136173927E-004   0.0000000000000000     
   14.908835341365460        1.3404020117243443E-004   0.0000000000000000     
   14.980722891566264        1.2474257496055240E-004   0.0000000000000000     
   15.052610441767067        1.1608987357286321E-004   0.0000000000000000     
   15.124497991967871        1.0803736214700677E-004   0.0000000000000000     
   15.196385542168672        1.0054340883020790E-004   0.0000000000000000     
   15.268273092369476        9.3569269540688839E-005   0.0000000000000000     
   15.340160642570281        8.7078887658995023E-005   0.0000000000000000     
   15.412048192771083        8.1038707613620076E-005   0.0000000000000000     
   15.483935742971887        7.5417501397164537E-005   0.0000000000000000     
   15.555823293172688        7.0186207116108981E-005   0.0000000000000000     
   15.627710843373492        6.5317778739492092E-005   0.0000000000000000     
   15.699598393574295        6.0787046269694137E-005   0.0000000000000000     
   15.771485943775099        5.6570585612395289E-005   0.0000000000000000     
   15.843373493975903        5.2646597472936343E-005   0.0000000000000000     
   15.915261044176704        4.8994794652967017E-005   0.0000000000000000     
   15.987148594377508        4.5596297164700902E-005   0.0000000000000000     
   16.059036144578311        4.2433534620515330E-005   0.0000000000000000     
   16.130923694779117        3.9490155393241741E-005   0.0000000000000000     
   16.202811244979920        3.6750942077505550E-005   0.0000000000000000     
   16.274698795180722        3.4201732815042609E-005   0.0000000000000000     
   16.346586345381525        3.1829348077244155E-005   0.0000000000000000     
   16.418473895582331        2.9621522526390168E-005   0.0000000000000000     
   16.490361445783133        2.7566841603292217E-005   0.0000000000000000     
   16.562248995983936        2.5654682513499136E-005   0.0000000000000000     
   16.634136546184742        2.3875159306963689E-005   0.0000000000000000     
   16.706024096385541        2.2219071767228484E-005   0.0000000000000000     
   16.777911646586343        2.0677857845884780E-005   0.0000000000000000     
   16.849799196787149        1.9243549396390966E-005   0.0000000000000000     
   16.921686746987952        1.7908730978389952E-005   0.0000000000000000     
   16.993574297188758        1.6666501519542579E-005   0.0000000000000000     
   17.065461847389557        1.5510438636668246E-005   0.0000000000000000     
   17.137349397590359        1.4434565431729132E-005   0.0000000000000000     
   17.209236947791165        1.3433319590994194E-005   0.0000000000000000     
   17.281124497991968        1.2501524627622425E-005   0.0000000000000000     
   17.353012048192774        1.1634363118988570E-005   0.0000000000000000     
   17.424899598393573        1.0827351800387985E-005   0.0000000000000000     
   17.496787148594375        1.0076318386352378E-005   0.0000000000000000     
   17.568674698795181        9.3773799997432758E-006   0.0000000000000000     
   17.640562248995984        8.7269230970993583E-006   0.0000000000000000     
   17.712449799196790        8.1215847864511178E-006   0.0000000000000000     
   17.784337349397589        7.5582354410156854E-006   0.0000000000000000     
   17.856224899598391        7.0339625188827291E-006   0.0000000000000000     
   17.928112449799197        6.5460555050397002E-006   0.0000000000000000     
   18.000000000000000        6.0919918978850520E-006   0.0000000000000000     


==> T_1d-2_mu_5.0.txt <==
  0.10000000000000001        361.93496721438379        0.0000000000000000     
  0.17188755020080321        336.82954355241816        0.0000000000000000     
  0.24377510040160641        313.46554405319023        0.0000000000000000     
  0.31566265060240961        291.72217576951050        0.0000000000000000     
  0.38755020080321279        271.48702449177870        0.0000000000000000     
  0.45943775100401607        252.65547356137250        0.0000000000000000     
  0.53132530120481924        235.13016299773290        0.0000000000000000     
  0.60321285140562242        218.82048614280612        0.0000000000000000     
  0.67510040160642559        203.64212122047346        0.0000000000000000     
  0.74698795180722888        189.51659538910752        0.0000000000000000     
  0.81887550200803205        176.37087903338821        0.0000000000000000     
  0.89076305220883523        164.13700819784728        0.0000000000000000     
  0.96265060240963851        152.75173321010712        0.0000000000000000     
   1.0345381526104418        142.15619167717816        0.0000000000000000     
   1.1064257028112450        132.29560416419216        0.0000000000000000     
   1.1783132530120484        123.11899098221562        0.0000000000000000     
   1.2502008032128513        114.57890862092395        0.0000000000000000     
   1.3220883534136545        106.63120446348044        0.0000000000000000     
   1.3939759036144579        99.234788515485846        0.0000000000000000     
   1.4658634538152611        92.351420967825973        0.0000000000000000     
   1.5377510040160642        85.945514495107403        0.0000000000000000     
   1.6096385542168674        79.983950267555954        0.0000000000000000     
   1.6815261044176706        74.435906725150247        0.0000000000000000     
   1.7534136546184740        69.272700228745194        0.0000000000000000     
   1.8253012048192772        64.467636764344235        0.0000000000000000     
   1.8971887550200801        59.995873933824761        0.0000000000000000     
   1.9690763052208835        55.834292518602233        0.0000000000000000     
   2.0409638554216865        51.961376952211737        0.0000000000000000     
   2.1128514056224899        48.357104083843979        0.0000000000000000     
   2.1847389558232928        45.002839657739038        0.0000000000000000     
   2.2566265060240966        41.881241973230601        0.0000000000000000     
   2.3285140562248996        38.976172227359797        0.0000000000000000     
   2.4004016064257025        36.272611076524640        0.0000000000000000     
   2.4722891566265059        33.756580985786087        0.0000000000000000     
   2.5441767068273089        31.415073964372407        0.0000000000000000     
   2.6160642570281127        29.235984313771169        0.0000000000000000     
   2.6879518072289157        27.208046040713825        0.0000000000000000     
   2.7598393574297186        25.320774611474484        0.0000000000000000     
   2.8317269076305220        23.564412746350584        0.0000000000000000     
   2.9036144578313250        21.929879974080105        0.0000000000000000     
   2.9755020080321284        20.408725685389264        0.0000000000000000     
   3.0473895582329318        18.993085442955742        0.0000000000000000     
   3.1192771084337347        17.675640321907586        0.0000000000000000     
   3.1911646586345381        16.449579070646482        0.0000000000000000     
   3.2630522088353411        15.308562896365190        0.0000000000000000     
   3.3349397590361440        14.246692693198426        0.0000000000000000     
   3.4068273092369479        13.258478543575455        0.0000000000000000     
   3.4787148594377508        12.338811335094933        1.8000000268220901     
   3.5506024096385542        11.482936346179764        5.0000000745058060     
   3.6224899598393572        10.686428663948918        6.2000000923871994     
   3.6943775100401601        9.9451703072151911        7.0000001043081284     
   3.7662650602409640        9.2553289363339140        7.4000001102685928     
   3.8381526104417669        8.6133380398315609        7.8000001162290573     
   3.9100401606425703        8.0158784953780664        8.2000001221895218     
   3.9819277108433733        7.4598614097724516        8.6000001281499863     
   4.0538152610441758        6.9424121492235233        8.8000001311302185     
   4.1257028112449792        6.4608554773615410        9.0000001341104507     
   4.1975903614457826        6.0127017241437253        9.0000001341104507     
   4.2694779116465851        5.5956339141461200        9.2000001370906830     
   4.3413654618473885        5.2074957876945485        9.2000001370906830     
   4.4132530120481928        4.8462806529033964        0.0000000000000000     
   4.4851405622489953        4.5101210109866789        0.0000000000000000     
   4.5570281124497987        4.1972789012037763        0.0000000000000000     
   4.6289156626506012        3.9061369155228705        0.0000000000000000     
   4.7008032128514046        3.6351898365473292        0.0000000000000000     
   4.7726907630522089        3.3830368554728691        0.0000000000000000     
   4.8445783132530114        3.1483743298419000        0.0000000000000000     
   4.9164658634538148        2.9299890436522955        0.0000000000000000     
   4.9883534136546173        2.7267519349751530        0.0000000000000000     
   5.0602409638554207        2.5376122586528940        0.0000000000000000     
   5.1321285140562249        2.3615921538987066        0.0000000000000000     
   5.2040160642570275        2.1977815887115022        0.0000000000000000     
   5.2759036144578308        2.0453336549687866        0.0000000000000000     
   5.3477911646586334        1.9034601898729089        0.0000000000000000     
   5.4196787148594368        1.7714277011132933        0.0000000000000000     
   5.4915662650602410        1.6485535746776192        0.0000000000000000     
   5.5634538152610435        1.5342025457061239        0.0000000000000000     
   5.6353413654618469        1.4277834141431767        0.0000000000000000     
   5.7072289156626494        1.3287459882059369        0.0000000000000000     
   5.7791164658634528        1.2365782398676339        0.0000000000000000     
   5.8510040160642562        1.1508036576492318        0.0000000000000000     
   5.9228915662650596        1.0709787830332611        0.0000000000000000     
   5.9947791164658630       0.99669091776297802        0.0000000000000000     
   6.0666666666666655       0.92755599017348300        0.0000000000000000     
   6.1385542168674689       0.86321656952362336        0.0000000000000000     
   6.2104417670682714       0.80334001806270194        0.0000000000000000     
   6.2823293172690757       0.74761677127806792        0.0000000000000000     
   6.3542168674698791       0.69575873743242045        0.0000000000000000     
   6.4261044176706816       0.64749780811632962        0.0000000000000000     
   6.4979919678714850       0.60258447211548405        0.0000000000000000     
   6.5698795180722875       0.56078652542629281        0.0000000000000000     
   6.6417670682730918       0.52188787075054910        0.0000000000000000     
   6.7136546184738952       0.48568740026250989        0.0000000000000000     
   6.7855421686746977       0.45199795587222413        0.0000000000000000     
   6.8574297188755011       0.42064536160963889        0.0000000000000000     
   6.9293172690763036       0.39146752312686156        0.0000000000000000     
   7.0012048192771079       0.36431358966295568        0.0000000000000000     
   7.0730923694779113       0.33904317413860413        0.0000000000000000     
   7.1449799196787138       0.31552562734847767        0.0000000000000000     
   7.2168674698795172       0.29363936249886174        0.0000000000000000     
   7.2887550200803197       0.27327122659836789        0.0000000000000000     
   7.3606425702811240       0.25431591545178445        0.0000000000000000     
   7.4325301204819274       0.23667542923256854        0.0000000000000000     
   7.5044176706827299       0.22025856581925365        0.0000000000000000     
   7.5763052208835333       0.20498044927630593        0.0000000000000000     
   7.6481927710843358       0.19076209104165243        0.0000000000000000     
   7.7200803212851401       0.17752998155219693        0.0000000000000000     
   7.7919678714859435       0.16521571019601466        0.0000000000000000     
   7.8638554216867460       0.15375561162635482        0.0000000000000000     
   7.9357429718875494       0.14309043660888310        0.0000000000000000     
   8.0076305220883519       0.13316504570042806        0.0000000000000000     
   8.0795180722891562       0.12392812417553414        0.0000000000000000     
   8.1514056224899587       0.11533191672698290        0.0000000000000000     
   8.2232931726907612       0.10733198056866648        0.0000000000000000     
   8.2951807228915655        9.9886955664349394E-002   0.0000000000000000     
   8.3670682730923698        9.2958350894387712E-002   0.0000000000000000     
   8.4389558232931705        8.6510345054877757E-002   0.0000000000000000     
   8.5108433734939748        8.0509601660390798E-002   0.0000000000000000     
   8.5827309236947773        7.4925096592818929E-002   0.0000000000000000     
   8.6546184738955816        6.9727957705262203E-002   0.0000000000000000     
   8.7265060240963859        6.4891315551708253E-002   0.0000000000000000     
   8.7983935742971866        6.0390164470765846E-002   0.0000000000000000     
   8.8702811244979909        5.6201233305249731E-002   0.0000000000000000     
   8.9421686746987934        5.2302865089233985E-002   0.0000000000000000     
   9.0140562248995977        4.8674905080545207E-002   0.0000000000000000     
   9.0859437751004020        4.5298596559823469E-002   0.0000000000000000     
   9.1578313253012027        4.2156483857424168E-002   0.0000000000000000     
   9.2297188755020070        3.9232322106806210E-002   0.0000000000000000     
   9.3016064257028095        3.6510993257829173E-002   0.0000000000000000     
   9.3734939759036138        3.3978427915740954E-002   0.0000000000000000     
   9.4453815261044181        3.1621532601763265E-002   0.0000000000000000     
   9.5172690763052188        2.9428122059206689E-002   0.0000000000000000     
   9.5891566265060231        2.7386856255135268E-002   0.0000000000000000     
   9.6610441767068256        2.5487181751877731E-002   0.0000000000000000     
   9.7329317269076299        2.3719277145270851E-002   0.0000000000000000     
   9.8048192771084342        2.2074002287550649E-002   0.0000000000000000     
   9.8767068273092349        2.0542851032369809E-002   0.0000000000000000     
   9.9485943775100392        1.9117907257631364E-002   0.0000000000000000     
   10.020481927710842        1.7791803938775459E-002   0.0000000000000000     
   10.092369477911646        1.6557685060924626E-002   0.0000000000000000     
   10.164257028112450        1.5409170172973235E-002   0.0000000000000000     
   10.236144578313251        1.4340321400363041E-002   0.0000000000000000     
   10.308032128514055        1.3345612745999670E-002   0.0000000000000000     
   10.379919678714858        1.2419901520594943E-002   0.0000000000000000     
   10.451807228915662        1.1558401754727500E-002   0.0000000000000000     
   10.523694779116466        1.0756659455161941E-002   0.0000000000000000     
   10.595582329317267        1.0010529577499799E-002   0.0000000000000000     
   10.667469879518071        9.3161545961100850E-003   0.0000000000000000     
   10.739357429718874        8.6699445605454024E-003   0.0000000000000000     
   10.811244979919678        8.0685585353335240E-003   0.0000000000000000     
   10.883132530120482        7.5088873271881781E-003   0.0000000000000000     
   10.955020080321283        6.9880374103373543E-003   0.0000000000000000     
   11.026907630522087        6.5033159668624807E-003   0.0000000000000000     
   11.098795180722890        6.0522169647066644E-003   0.0000000000000000     
   11.170682730923694        5.6324082013740557E-003   0.0000000000000000     
   11.242570281124499        5.2417192463362575E-003   0.0000000000000000     
   11.314457831325299        4.8781302198070827E-003   0.0000000000000000     
   11.386345381526104        4.5397613498715196E-003   0.0000000000000000     
   11.458232931726906        4.2248632539789738E-003   0.0000000000000000     
   11.530120481927710        3.9318078945552795E-003   0.0000000000000000     
   11.602008032128513        3.6590801619739671E-003   0.0000000000000000     
   11.673895582329315        3.4052700413700725E-003   0.0000000000000000     
   11.745783132530120        3.1690653227987452E-003   0.0000000000000000     
   11.817670682730922        2.9492448170497670E-003   0.0000000000000000     
   11.889558232931726        2.7446720420433810E-003   0.0000000000000000     
   11.961445783132527        2.5542893471659496E-003   0.0000000000000000     
   12.033333333333331        2.3771124451677965E-003   0.0000000000000000     
   12.105220883534136        2.2122253233531190E-003   0.0000000000000000     
   12.177108433734938        2.0587755077523754E-003   0.0000000000000000     
   12.248995983935743        1.9159696557928233E-003   0.0000000000000000     
   12.320883534136543        1.7830694546811245E-003   0.0000000000000000     
   12.392771084337348        1.6593878042923547E-003   0.0000000000000000     
   12.464658634538152        1.5442852648309409E-003   0.0000000000000000     
   12.536546184738954        1.4371667508976166E-003   0.0000000000000000     
   12.608433734939759        1.3374784548706559E-003   0.0000000000000000     
   12.680321285140559        1.2447049836951320E-003   0.0000000000000000     
   12.752208835341364        1.1583666942771955E-003   0.0000000000000000     
   12.824096385542168        1.0780172137073495E-003   0.0000000000000000     
   12.895983935742970        1.0032411314920499E-003   0.0000000000000000     
   12.967871485943775        9.3365185186243288E-004   0.0000000000000000     
   13.039759036144575        8.6888959505650122E-004   0.0000000000000000     
   13.111646586345380        8.0861953724126233E-004   0.0000000000000000     
   13.183534136546184        7.5253007945820115E-004   0.0000000000000000     
   13.255421686746987        7.0033123664238657E-004   0.0000000000000000     
   13.327309236947791        6.5175313838640534E-004   0.0000000000000000     
   13.399196787148592        6.0654463369800952E-004   0.0000000000000000     
   13.471084337349396        5.6447199253797258E-004   0.0000000000000000     
   13.542971887550200        5.2531769742509974E-004   0.0000000000000000     
   13.614859437751003        4.8887931886088247E-004   0.0000000000000000     
   13.686746987951807        4.5496846875972091E-004   0.0000000000000000     
   13.758634538152608        4.2340982647390236E-004   0.0000000000000000     
   13.830522088353412        3.9404023237781584E-004   0.0000000000000000     
   13.902409638554216        3.6670784432522695E-004   0.0000000000000000     
   13.974297188755019        3.4127135261842343E-004   0.0000000000000000     
   14.046184738955823        3.1759924943060741E-004   0.0000000000000000     
   14.118072289156624        2.9556914890441389E-004   0.0000000000000000     
   14.189959839357428        2.7506715441141778E-004   0.0000000000000000     
   14.261847389558232        2.5598726970135701E-004   0.0000000000000000     
   14.333734939759035        2.3823085089666140E-004   0.0000000000000000     
   14.405622489959839        2.2170609649908838E-004   0.0000000000000000     
   14.477510040160640        2.0632757277177702E-004   0.0000000000000000     
   14.549397590361444        1.9201577204291194E-004   0.0000000000000000     
   14.621285140562248        1.7869670164742457E-004   0.0000000000000000     
   14.693172690763051        1.6630150138152405E-004   0.0000000000000000     
   14.765060240963855        1.5476608749229024E-004   0.0000000000000000     
   14.836947791164656        1.4403082136173927E-004   0.0000000000000000     
   14.908835341365460        1.3404020117243443E-004   0.0000000000000000     
   14.980722891566264        1.2474257496055240E-004   0.0000000000000000     
   15.052610441767067        1.1608987357286321E-004   0.0000000000000000     
   15.124497991967871        1.0803736214700677E-004   0.0000000000000000     
   15.196385542168672        1.0054340883020790E-004   0.0000000000000000     
   15.268273092369476        9.3569269540688839E-005   0.0000000000000000     
   15.340160642570281        8.7078887658995023E-005   0.0000000000000000     
   15.412048192771083        8.1038707613620076E-005   0.0000000000000000     
   15.483935742971887        7.5417501397164537E-005   0.0000000000000000     
   15.555823293172688        7.0186207116108981E-005   0.0000000000000000     
   15.627710843373492        6.5317778739492092E-005   0.0000000000000000     
   15.699598393574295        6.0787046269694137E-005   0.0000000000000000     
   15.771485943775099        5.6570585612395289E-005   0.0000000000000000     
   15.843373493975903        5.2646597472936343E-005   0.0000000000000000     
   15.915261044176704        4.8994794652967017E-005   0.0000000000000000     
   15.987148594377508        4.5596297164700902E-005   0.0000000000000000     
   16.059036144578311        4.2433534620515330E-005   0.0000000000000000     
   16.130923694779117        3.9490155393241741E-005   0.0000000000000000     
   16.202811244979920        3.6750942077505550E-005   0.0000000000000000     
   16.274698795180722        3.4201732815042609E-005   0.0000000000000000     
   16.346586345381525        3.1829348077244155E-005   0.0000000000000000     
   16.418473895582331        2.9621522526390168E-005   0.0000000000000000     
   16.490361445783133        2.7566841603292217E-005   0.0000000000000000     
   16.562248995983936        2.5654682513499136E-005   0.0000000000000000     
   16.634136546184742        2.3875159306963689E-005   0.0000000000000000     
   16.706024096385541        2.2219071767228484E-005   0.0000000000000000     
   16.777911646586343        2.0677857845884780E-005   0.0000000000000000     
   16.849799196787149        1.9243549396390966E-005   0.0000000000000000     
   16.921686746987952        1.7908730978389952E-005   0.0000000000000000     
   16.993574297188758        1.6666501519542579E-005   0.0000000000000000     
   17.065461847389557        1.5510438636668246E-005   0.0000000000000000     
   17.137349397590359        1.4434565431729132E-005   0.0000000000000000     
   17.209236947791165        1.3433319590994194E-005   0.0000000000000000     
   17.281124497991968        1.2501524627622425E-005   0.0000000000000000     
   17.353012048192774        1.1634363118988570E-005   0.0000000000000000     
   17.424899598393573        1.0827351800387985E-005   0.0000000000000000     
   17.496787148594375        1.0076318386352378E-005   0.0000000000000000     
   17.568674698795181        9.3773799997432758E-006   0.0000000000000000     
   17.640562248995984        8.7269230970993583E-006   0.0000000000000000     
   17.712449799196790        8.1215847864511178E-006   0.0000000000000000     
   17.784337349397589        7.5582354410156854E-006   0.0000000000000000     
   17.856224899598391        7.0339625188827291E-006   0.0000000000000000     
   17.928112449799197        6.5460555050397002E-006   0.0000000000000000     
   18.000000000000000        6.0919918978850520E-006   0.0000000000000000     


==> T_1d-2_mu_7.5.txt <==
  0.10000000000000001        361.93496721438379        0.0000000000000000     
  0.17188755020080321        336.82954355241816        0.0000000000000000     
  0.24377510040160641        313.46554405319023        0.0000000000000000     
  0.31566265060240961        291.72217576951050        0.0000000000000000     
  0.38755020080321279        271.48702449177870        0.0000000000000000     
  0.45943775100401607        252.65547356137250        0.0000000000000000     
  0.53132530120481924        235.13016299773290        0.0000000000000000     
  0.60321285140562242        218.82048614280612        0.0000000000000000     
  0.67510040160642559        203.64212122047346        0.0000000000000000     
  0.74698795180722888        189.51659538910752        0.0000000000000000     
  0.81887550200803205        176.37087903338821        0.0000000000000000     
  0.89076305220883523        164.13700819784728        0.0000000000000000     
  0.96265060240963851        152.75173321010712        0.0000000000000000     
   1.0345381526104418        142.15619167717816        0.0000000000000000     
   1.1064257028112450        132.29560416419216        0.0000000000000000     
   1.1783132530120484        123.11899098221562        0.0000000000000000     
   1.2502008032128513        114.57890862092395        0.0000000000000000     
   1.3220883534136545        106.63120446348044        0.0000000000000000     
   1.3939759036144579        99.234788515485846        0.0000000000000000     
   1.4658634538152611        92.351420967825973        0.0000000000000000     
   1.5377510040160642        85.945514495107403        0.0000000000000000     
   1.6096385542168674        79.983950267555954        0.0000000000000000     
   1.6815261044176706        74.435906725150247        0.0000000000000000     
   1.7534136546184740        69.272700228745194        0.0000000000000000     
   1.8253012048192772        64.467636764344235        0.0000000000000000     
   1.8971887550200801        59.995873933824761        0.0000000000000000     
   1.9690763052208835        55.834292518602233        0.0000000000000000     
   2.0409638554216865        51.961376952211737        0.0000000000000000     
   2.1128514056224899        48.357104083843979        0.0000000000000000     
   2.1847389558232928        45.002839657739038        0.0000000000000000     
   2.2566265060240966        41.881241973230601        0.0000000000000000     
   2.3285140562248996        38.976172227359797        0.0000000000000000     
   2.4004016064257025        36.272611076524640        0.0000000000000000     
   2.4722891566265059        33.756580985786087        0.0000000000000000     
   2.5441767068273089        31.415073964372407        0.0000000000000000     
   2.6160642570281127        29.235984313771169        0.0000000000000000     
   2.6879518072289157        27.208046040713825        0.0000000000000000     
   2.7598393574297186        25.320774611474484        0.0000000000000000     
   2.8317269076305220        23.564412746350584        0.0000000000000000     
   2.9036144578313250        21.929879974080105        0.0000000000000000     
   2.9755020080321284        20.408725685389264        0.0000000000000000     
   3.0473895582329318        18.993085442955742        0.0000000000000000     
   3.1192771084337347        17.675640321907586        0.0000000000000000     
   3.1911646586345381        16.449579070646482        0.0000000000000000     
   3.2630522088353411        15.308562896365190        0.0000000000000000     
   3.3349397590361440        14.246692693198426        0.0000000000000000     
   3.4068273092369479        13.258478543575455        0.0000000000000000     
   3.4787148594377508        12.338811335094933        1.8000000268220901     
   3.5506024096385542        11.482936346179764        5.0000000745058060     
   3.6224899598393572        10.686428663948918        6.2000000923871994     
   3.6943775100401601        9.9451703072151911        7.0000001043081284     
   3.7662650602409640        9.2553289363339140        7.4000001102685928     
   3.8381526104417669        8.6133380398315609        7.8000001162290573     
   3.9100401606425703        8.0158784953780664        8.2000001221895218     
   3.9819277108433733        7.4598614097724516        0.0000000000000000     
   4.0538152610441758        6.9424121492235233        0.0000000000000000     
   4.1257028112449792        6.4608554773615410        0.0000000000000000     
   4.1975903614457826        6.0127017241437253        0.0000000000000000     
   4.2694779116465851        5.5956339141461200        0.0000000000000000     
   4.3413654618473885        5.2074957876945485        0.0000000000000000     
   4.4132530120481928        4.8462806529033964        0.0000000000000000     
   4.4851405622489953        4.5101210109866789        0.0000000000000000     
   4.5570281124497987        4.1972789012037763        0.0000000000000000     
   4.6289156626506012        3.9061369155228705        0.0000000000000000     
   4.7008032128514046        3.6351898365473292        0.0000000000000000     
   4.7726907630522089        3.3830368554728691        0.0000000000000000     
   4.8445783132530114        3.1483743298419000        0.0000000000000000     
   4.9164658634538148        2.9299890436522955        0.0000000000000000     
   4.9883534136546173        2.7267519349751530        0.0000000000000000     
   5.0602409638554207        2.5376122586528940        0.0000000000000000     
   5.1321285140562249        2.3615921538987066        0.0000000000000000     
   5.2040160642570275        2.1977815887115022        0.0000000000000000     
   5.2759036144578308        2.0453336549687866        0.0000000000000000     
   5.3477911646586334        1.9034601898729089        0.0000000000000000     
   5.4196787148594368        1.7714277011132933        0.0000000000000000     
   5.4915662650602410        1.6485535746776192        0.0000000000000000     
   5.5634538152610435        1.5342025457061239        0.0000000000000000     
   5.6353413654618469        1.4277834141431767        0.0000000000000000     
   5.7072289156626494        1.3287459882059369        0.0000000000000000     
   5.7791164658634528        1.2365782398676339        0.0000000000000000     
   5.8510040160642562        1.1508036576492318        0.0000000000000000     
   5.9228915662650596        1.0709787830332611        0.0000000000000000     
   5.9947791164658630       0.99669091776297802        0.0000000000000000     
   6.0666666666666655       0.92755599017348300        0.0000000000000000     
   6.1385542168674689       0.86321656952362336        0.0000000000000000     
   6.2104417670682714       0.80334001806270194        0.0000000000000000     
   6.2823293172690757       0.74761677127806792        0.0000000000000000     
   6.3542168674698791       0.69575873743242045        0.0000000000000000     
   6.4261044176706816       0.64749780811632962        0.0000000000000000     
   6.4979919678714850       0.60258447211548405        0.0000000000000000     
   6.5698795180722875       0.56078652542629281        0.0000000000000000     
   6.6417670682730918       0.52188787075054910        0.0000000000000000     
   6.7136546184738952       0.48568740026250989        0.0000000000000000     
   6.7855421686746977       0.45199795587222413        0.0000000000000000     
   6.8574297188755011       0.42064536160963889        0.0000000000000000     
   6.9293172690763036       0.39146752312686156        0.0000000000000000     
   7.0012048192771079       0.36431358966295568        0.0000000000000000     
   7.0730923694779113       0.33904317413860413        0.0000000000000000     
   7.1449799196787138       0.31552562734847767        0.0000000000000000     
   7.2168674698795172       0.29363936249886174        0.0000000000000000     
   7.2887550200803197       0.27327122659836789        0.0000000000000000     
   7.3606425702811240       0.25431591545178445        0.0000000000000000     
   7.4325301204819274       0.23667542923256854        0.0000000000000000     
   7.5044176706827299       0.22025856581925365        0.0000000000000000     
   7.5763052208835333       0.20498044927630593        0.0000000000000000     
   7.6481927710843358       0.19076209104165243        0.0000000000000000     
   7.7200803212851401       0.17752998155219693        0.0000000000000000     
   7.7919678714859435       0.16521571019601466        0.0000000000000000     
   7.8638554216867460       0.15375561162635482        0.0000000000000000     
   7.9357429718875494       0.14309043660888310        0.0000000000000000     
   8.0076305220883519       0.13316504570042806        0.0000000000000000     
   8.0795180722891562       0.12392812417553414        0.0000000000000000     
   8.1514056224899587       0.11533191672698290        0.0000000000000000     
   8.2232931726907612       0.10733198056866648        0.0000000000000000     
   8.2951807228915655        9.9886955664349394E-002   0.0000000000000000     
   8.3670682730923698        9.2958350894387712E-002   0.0000000000000000     
   8.4389558232931705        8.6510345054877757E-002   0.0000000000000000     
   8.5108433734939748        8.0509601660390798E-002   0.0000000000000000     
   8.5827309236947773        7.4925096592818929E-002   0.0000000000000000     
   8.6546184738955816        6.9727957705262203E-002   0.0000000000000000     
   8.7265060240963859        6.4891315551708253E-002   0.0000000000000000     
   8.7983935742971866        6.0390164470765846E-002   0.0000000000000000     
   8.8702811244979909        5.6201233305249731E-002   0.0000000000000000     
   8.9421686746987934        5.2302865089233985E-002   0.0000000000000000     
   9.0140562248995977        4.8674905080545207E-002   0.0000000000000000     
   9.0859437751004020        4.5298596559823469E-002   0.0000000000000000     
   9.1578313253012027        4.2156483857424168E-002   0.0000000000000000     
   9.2297188755020070        3.9232322106806210E-002   0.0000000000000000     
   9.3016064257028095        3.6510993257829173E-002   0.0000000000000000     
   9.3734939759036138        3.3978427915740954E-002   0.0000000000000000     
   9.4453815261044181        3.1621532601763265E-002   0.0000000000000000     
   9.5172690763052188        2.9428122059206689E-002   0.0000000000000000     
   9.5891566265060231        2.7386856255135268E-002   0.0000000000000000     
   9.6610441767068256        2.5487181751877731E-002   0.0000000000000000     
   9.7329317269076299        2.3719277145270851E-002   0.0000000000000000     
   9.8048192771084342        2.2074002287550649E-002   0.0000000000000000     
   9.8767068273092349        2.0542851032369809E-002   0.0000000000000000     
   9.9485943775100392        1.9117907257631364E-002   0.0000000000000000     
   10.020481927710842        1.7791803938775459E-002   0.0000000000000000     
   10.092369477911646        1.6557685060924626E-002   0.0000000000000000     
   10.164257028112450        1.5409170172973235E-002   0.0000000000000000     
   10.236144578313251        1.4340321400363041E-002   0.0000000000000000     
   10.308032128514055        1.3345612745999670E-002   0.0000000000000000     
   10.379919678714858        1.2419901520594943E-002   0.0000000000000000     
   10.451807228915662        1.1558401754727500E-002   0.0000000000000000     
   10.523694779116466        1.0756659455161941E-002   0.0000000000000000     
   10.595582329317267        1.0010529577499799E-002   0.0000000000000000     
   10.667469879518071        9.3161545961100850E-003   0.0000000000000000     
   10.739357429718874        8.6699445605454024E-003   0.0000000000000000     
   10.811244979919678        8.0685585353335240E-003   0.0000000000000000     
   10.883132530120482        7.5088873271881781E-003   0.0000000000000000     
   10.955020080321283        6.9880374103373543E-003   0.0000000000000000     
   11.026907630522087        6.5033159668624807E-003   0.0000000000000000     
   11.098795180722890        6.0522169647066644E-003   0.0000000000000000     
   11.170682730923694        5.6324082013740557E-003   0.0000000000000000     
   11.242570281124499        5.2417192463362575E-003   0.0000000000000000     
   11.314457831325299        4.8781302198070827E-003   0.0000000000000000     
   11.386345381526104        4.5397613498715196E-003   0.0000000000000000     
   11.458232931726906        4.2248632539789738E-003   0.0000000000000000     
   11.530120481927710        3.9318078945552795E-003   0.0000000000000000     
   11.602008032128513        3.6590801619739671E-003   0.0000000000000000     
   11.673895582329315        3.4052700413700725E-003   0.0000000000000000     
   11.745783132530120        3.1690653227987452E-003   0.0000000000000000     
   11.817670682730922        2.9492448170497670E-003   0.0000000000000000     
   11.889558232931726        2.7446720420433810E-003   0.0000000000000000     
   11.961445783132527        2.5542893471659496E-003   0.0000000000000000     
   12.033333333333331        2.3771124451677965E-003   0.0000000000000000     
   12.105220883534136        2.2122253233531190E-003   0.0000000000000000     
   12.177108433734938        2.0587755077523754E-003   0.0000000000000000     
   12.248995983935743        1.9159696557928233E-003   0.0000000000000000     
   12.320883534136543        1.7830694546811245E-003   0.0000000000000000     
   12.392771084337348        1.6593878042923547E-003   0.0000000000000000     
   12.464658634538152        1.5442852648309409E-003   0.0000000000000000     
   12.536546184738954        1.4371667508976166E-003   0.0000000000000000     
   12.608433734939759        1.3374784548706559E-003   0.0000000000000000     
   12.680321285140559        1.2447049836951320E-003   0.0000000000000000     
   12.752208835341364        1.1583666942771955E-003   0.0000000000000000     
   12.824096385542168        1.0780172137073495E-003   0.0000000000000000     
   12.895983935742970        1.0032411314920499E-003   0.0000000000000000     
   12.967871485943775        9.3365185186243288E-004   0.0000000000000000     
   13.039759036144575        8.6888959505650122E-004   0.0000000000000000     
   13.111646586345380        8.0861953724126233E-004   0.0000000000000000     
   13.183534136546184        7.5253007945820115E-004   0.0000000000000000     
   13.255421686746987        7.0033123664238657E-004   0.0000000000000000     
   13.327309236947791        6.5175313838640534E-004   0.0000000000000000     
   13.399196787148592        6.0654463369800952E-004   0.0000000000000000     
   13.471084337349396        5.6447199253797258E-004   0.0000000000000000     
   13.542971887550200        5.2531769742509974E-004   0.0000000000000000     
   13.614859437751003        4.8887931886088247E-004   0.0000000000000000     
   13.686746987951807        4.5496846875972091E-004   0.0000000000000000     
   13.758634538152608        4.2340982647390236E-004   0.0000000000000000     
   13.830522088353412        3.9404023237781584E-004   0.0000000000000000     
   13.902409638554216        3.6670784432522695E-004   0.0000000000000000     
   13.974297188755019        3.4127135261842343E-004   0.0000000000000000     
   14.046184738955823        3.1759924943060741E-004   0.0000000000000000     
   14.118072289156624        2.9556914890441389E-004   0.0000000000000000     
   14.189959839357428        2.7506715441141778E-004   0.0000000000000000     
   14.261847389558232        2.5598726970135701E-004   0.0000000000000000     
   14.333734939759035        2.3823085089666140E-004   0.0000000000000000     
   14.405622489959839        2.2170609649908838E-004   0.0000000000000000     
   14.477510040160640        2.0632757277177702E-004   0.0000000000000000     
   14.549397590361444        1.9201577204291194E-004   0.0000000000000000     
   14.621285140562248        1.7869670164742457E-004   0.0000000000000000     
   14.693172690763051        1.6630150138152405E-004   0.0000000000000000     
   14.765060240963855        1.5476608749229024E-004   0.0000000000000000     
   14.836947791164656        1.4403082136173927E-004   0.0000000000000000     
   14.908835341365460        1.3404020117243443E-004   0.0000000000000000     
   14.980722891566264        1.2474257496055240E-004   0.0000000000000000     
   15.052610441767067        1.1608987357286321E-004   0.0000000000000000     
   15.124497991967871        1.0803736214700677E-004   0.0000000000000000     
   15.196385542168672        1.0054340883020790E-004   0.0000000000000000     
   15.268273092369476        9.3569269540688839E-005   0.0000000000000000     
   15.340160642570281        8.7078887658995023E-005   0.0000000000000000     
   15.412048192771083        8.1038707613620076E-005   0.0000000000000000     
   15.483935742971887        7.5417501397164537E-005   0.0000000000000000     
   15.555823293172688        7.0186207116108981E-005   0.0000000000000000     
   15.627710843373492        6.5317778739492092E-005   0.0000000000000000     
   15.699598393574295        6.0787046269694137E-005   0.0000000000000000     
   15.771485943775099        5.6570585612395289E-005   0.0000000000000000     
   15.843373493975903        5.2646597472936343E-005   0.0000000000000000     
   15.915261044176704        4.8994794652967017E-005   0.0000000000000000     
   15.987148594377508        4.5596297164700902E-005   0.0000000000000000     
   16.059036144578311        4.2433534620515330E-005   0.0000000000000000     
   16.130923694779117        3.9490155393241741E-005   0.0000000000000000     
   16.202811244979920        3.6750942077505550E-005   0.0000000000000000     
   16.274698795180722        3.4201732815042609E-005   0.0000000000000000     
   16.346586345381525        3.1829348077244155E-005   0.0000000000000000     
   16.418473895582331        2.9621522526390168E-005   0.0000000000000000     
   16.490361445783133        2.7566841603292217E-005   0.0000000000000000     
   16.562248995983936        2.5654682513499136E-005   0.0000000000000000     
   16.634136546184742        2.3875159306963689E-005   0.0000000000000000     
   16.706024096385541        2.2219071767228484E-005   0.0000000000000000     
   16.777911646586343        2.0677857845884780E-005   0.0000000000000000     
   16.849799196787149        1.9243549396390966E-005   0.0000000000000000     
   16.921686746987952        1.7908730978389952E-005   0.0000000000000000     
   16.993574297188758        1.6666501519542579E-005   0.0000000000000000     
   17.065461847389557        1.5510438636668246E-005   0.0000000000000000     
   17.137349397590359        1.4434565431729132E-005   0.0000000000000000     
   17.209236947791165        1.3433319590994194E-005   0.0000000000000000     
   17.281124497991968        1.2501524627622425E-005   0.0000000000000000     
   17.353012048192774        1.1634363118988570E-005   0.0000000000000000     
   17.424899598393573        1.0827351800387985E-005   0.0000000000000000     
   17.496787148594375        1.0076318386352378E-005   0.0000000000000000     
   17.568674698795181        9.3773799997432758E-006   0.0000000000000000     
   17.640562248995984        8.7269230970993583E-006   0.0000000000000000     
   17.712449799196790        8.1215847864511178E-006   0.0000000000000000     
   17.784337349397589        7.5582354410156854E-006   0.0000000000000000     
   17.856224899598391        7.0339625188827291E-006   0.0000000000000000     
   17.928112449799197        6.5460555050397002E-006   0.0000000000000000     
   18.000000000000000        6.0919918978850520E-006   0.0000000000000000     


==> T_2.5_mu_0.0.txt <==
  0.10000000000000001        361.93496721438379        0.0000000000000000     
  0.17188755020080321        336.82954355241816        0.0000000000000000     
  0.24377510040160641        313.46554405319023        0.0000000000000000     
  0.31566265060240961        291.72217576951050        0.0000000000000000     
  0.38755020080321279        271.48702449177870        0.0000000000000000     
  0.45943775100401607        252.65547356137250        0.0000000000000000     
  0.53132530120481924        235.13016299773290        0.0000000000000000     
  0.60321285140562242        218.82048614280612        0.0000000000000000     
  0.67510040160642559        203.64212122047346        0.0000000000000000     
  0.74698795180722888        189.51659538910752        0.0000000000000000     
  0.81887550200803205        176.37087903338821        0.0000000000000000     
  0.89076305220883523        164.13700819784728        0.0000000000000000     
  0.96265060240963851        152.75173321010712        0.0000000000000000     
   1.0345381526104418        142.15619167717816        0.0000000000000000     
   1.1064257028112450        132.29560416419216        0.0000000000000000     
   1.1783132530120484        123.11899098221562        0.0000000000000000     
   1.2502008032128513        114.57890862092395        0.0000000000000000     
   1.3220883534136545        106.63120446348044        0.0000000000000000     
   1.3939759036144579        99.234788515485846        0.0000000000000000     
   1.4658634538152611        92.351420967825973        0.0000000000000000     
   1.5377510040160642        85.945514495107403        0.0000000000000000     
   1.6096385542168674        79.983950267555954        0.0000000000000000     
   1.6815261044176706        74.435906725150247        0.0000000000000000     
   1.7534136546184740        69.272700228745194        0.0000000000000000     
   1.8253012048192772        64.467636764344235        0.0000000000000000     
   1.8971887550200801        59.995873933824761        0.0000000000000000     
   1.9690763052208835        55.834292518602233        0.0000000000000000     
   2.0409638554216865        51.961376952211737        0.0000000000000000     
   2.1128514056224899        48.357104083843979        0.0000000000000000     
   2.1847389558232928        45.002839657739038        0.0000000000000000     
   2.2566265060240966        41.881241973230601        0.0000000000000000     
   2.3285140562248996        38.976172227359797        0.0000000000000000     
   2.4004016064257025        36.272611076524640        0.0000000000000000     
   2.4722891566265059        33.756580985786087        0.0000000000000000     
   2.5441767068273089        31.415073964372407        0.0000000000000000     
   2.6160642570281127        29.235984313771169        0.0000000000000000     
   2.6879518072289157        27.208046040713825        0.0000000000000000     
   2.7598393574297186        25.320774611474484        0.0000000000000000     
   2.8317269076305220        23.564412746350584        0.0000000000000000     
   2.9036144578313250        21.929879974080105        0.0000000000000000     
   2.9755020080321284        20.408725685389264        0.0000000000000000     
   3.0473895582329318        18.993085442955742        0.0000000000000000     
   3.1192771084337347        17.675640321907586        0.0000000000000000     
   3.1911646586345381        16.449579070646482        0.0000000000000000     
   3.2630522088353411        15.308562896365190        0.0000000000000000     
   3.3349397590361440        14.246692693198426        0.0000000000000000     
   3.4068273092369479        13.258478543575455        0.0000000000000000     
   3.4787148594377508        12.338811335094933        3.0000000447034836     
   3.5506024096385542        11.482936346179764        5.2000000774860382     
   3.6224899598393572        10.686428663948918        6.4000000953674316     
   3.6943775100401601        9.9451703072151911        7.0000001043081284     
   3.7662650602409640        9.2553289363339140        7.6000001132488251     
   3.8381526104417669        8.6133380398315609        8.0000001192092896     
   3.9100401606425703        8.0158784953780664        8.4000001251697540     
   3.9819277108433733        7.4598614097724516        8.6000001281499863     
   4.0538152610441758        6.9424121492235233        8.8000001311302185     
   4.1257028112449792        6.4608554773615410        9.0000001341104507     
   4.1975903614457826        6.0127017241437253        9.2000001370906830     
   4.2694779116465851        5.5956339141461200        9.4000001400709152     
   4.3413654618473885        5.2074957876945485        9.4000001400709152     
   4.4132530120481928        4.8462806529033964        9.6000001430511475     
   4.4851405622489953        4.5101210109866789        9.6000001430511475     
   4.5570281124497987        4.1972789012037763        9.6000001430511475     
   4.6289156626506012        3.9061369155228705        9.6000001430511475     
   4.7008032128514046        3.6351898365473292        9.6000001430511475     
   4.7726907630522089        3.3830368554728691        9.6000001430511475     
   4.8445783132530114        3.1483743298419000        9.6000001430511475     
   4.9164658634538148        2.9299890436522955        9.6000001430511475     
   4.9883534136546173        2.7267519349751530        9.6000001430511475     
   5.0602409638554207        2.5376122586528940        9.4000001400709152     
   5.1321285140562249        2.3615921538987066        9.4000001400709152     
   5.2040160642570275        2.1977815887115022        9.2000001370906830     
   5.2759036144578308        2.0453336549687866        9.2000001370906830     
   5.3477911646586334        1.9034601898729089        9.0000001341104507     
   5.4196787148594368        1.7714277011132933        8.8000001311302185     
   5.4915662650602410        1.6485535746776192        8.6000001281499863     
   5.5634538152610435        1.5342025457061239        8.2000001221895218     
   5.6353413654618469        1.4277834141431767        7.8000001162290573     
   5.7072289156626494        1.3287459882059369        7.4000001102685928     
   5.7791164658634528        1.2365782398676339        7.0000001043081284     
   5.8510040160642562        1.1508036576492318        6.6000000983476639     
   5.9228915662650596        1.0709787830332611        6.2000000923871994     
   5.9947791164658630       0.99669091776297802        5.6000000834465027     
   6.0666666666666655       0.92755599017348300        5.2000000774860382     
   6.1385542168674689       0.86321656952362336        4.6000000685453415     
   6.2104417670682714       0.80334001806270194        4.2000000625848770     
   6.2823293172690757       0.74761677127806792        3.6000000536441803     
   6.3542168674698791       0.69575873743242045        3.0000000447034836     
   6.4261044176706816       0.64749780811632962        2.6000000387430191     
   6.4979919678714850       0.60258447211548405        2.0000000298023224     
   6.5698795180722875       0.56078652542629281        1.6000000238418579     
   6.6417670682730918       0.52188787075054910        1.0000000149011612     
   6.7136546184738952       0.48568740026250989       0.60000000894069672     
   6.7855421686746977       0.45199795587222413        0.0000000000000000     
   6.8574297188755011       0.42064536160963889        0.0000000000000000     
   6.9293172690763036       0.39146752312686156        0.0000000000000000     
   7.0012048192771079       0.36431358966295568        0.0000000000000000     
   7.0730923694779113       0.33904317413860413        0.0000000000000000     
   7.1449799196787138       0.31552562734847767        0.0000000000000000     
   7.2168674698795172       0.29363936249886174        0.0000000000000000     
   7.2887550200803197       0.27327122659836789        0.0000000000000000     
   7.3606425702811240       0.25431591545178445        0.0000000000000000     
   7.4325301204819274       0.23667542923256854        0.0000000000000000     
   7.5044176706827299       0.22025856581925365        0.0000000000000000     
   7.5763052208835333       0.20498044927630593        0.0000000000000000     
   7.6481927710843358       0.19076209104165243        0.0000000000000000     
   7.7200803212851401       0.17752998155219693        0.0000000000000000     
   7.7919678714859435       0.16521571019601466        0.0000000000000000     
   7.8638554216867460       0.15375561162635482        0.0000000000000000     
   7.9357429718875494       0.14309043660888310        0.0000000000000000     
   8.0076305220883519       0.13316504570042806        0.0000000000000000     
   8.0795180722891562       0.12392812417553414        0.0000000000000000     
   8.1514056224899587       0.11533191672698290        0.0000000000000000     
   8.2232931726907612       0.10733198056866648        0.0000000000000000     
   8.2951807228915655        9.9886955664349394E-002   0.0000000000000000     
   8.3670682730923698        9.2958350894387712E-002   0.0000000000000000     
   8.4389558232931705        8.6510345054877757E-002   0.0000000000000000     
   8.5108433734939748        8.0509601660390798E-002   0.0000000000000000     
   8.5827309236947773        7.4925096592818929E-002   0.0000000000000000     
   8.6546184738955816        6.9727957705262203E-002   0.0000000000000000     
   8.7265060240963859        6.4891315551708253E-002   0.0000000000000000     
   8.7983935742971866        6.0390164470765846E-002   0.0000000000000000     
   8.8702811244979909        5.6201233305249731E-002   0.0000000000000000     
   8.9421686746987934        5.2302865089233985E-002   0.0000000000000000     
   9.0140562248995977        4.8674905080545207E-002   0.0000000000000000     
   9.0859437751004020        4.5298596559823469E-002   0.0000000000000000     
   9.1578313253012027        4.2156483857424168E-002   0.0000000000000000     
   9.2297188755020070        3.9232322106806210E-002   0.0000000000000000     
   9.3016064257028095        3.6510993257829173E-002   0.0000000000000000     
   9.3734939759036138        3.3978427915740954E-002   0.0000000000000000     
   9.4453815261044181        3.1621532601763265E-002   0.0000000000000000     
   9.5172690763052188        2.9428122059206689E-002   0.0000000000000000     
   9.5891566265060231        2.7386856255135268E-002   0.0000000000000000     
   9.6610441767068256        2.5487181751877731E-002   0.0000000000000000     
   9.7329317269076299        2.3719277145270851E-002   0.0000000000000000     
   9.8048192771084342        2.2074002287550649E-002   0.0000000000000000     
   9.8767068273092349        2.0542851032369809E-002   0.0000000000000000     
   9.9485943775100392        1.9117907257631364E-002   0.0000000000000000     
   10.020481927710842        1.7791803938775459E-002   0.0000000000000000     
   10.092369477911646        1.6557685060924626E-002   0.0000000000000000     
   10.164257028112450        1.5409170172973235E-002   0.0000000000000000     
   10.236144578313251        1.4340321400363041E-002   0.0000000000000000     
   10.308032128514055        1.3345612745999670E-002   0.0000000000000000     
   10.379919678714858        1.2419901520594943E-002   0.0000000000000000     
   10.451807228915662        1.1558401754727500E-002   0.0000000000000000     
   10.523694779116466        1.0756659455161941E-002   0.0000000000000000     
   10.595582329317267        1.0010529577499799E-002   0.0000000000000000     
   10.667469879518071        9.3161545961100850E-003   0.0000000000000000     
   10.739357429718874        8.6699445605454024E-003   0.0000000000000000     
   10.811244979919678        8.0685585353335240E-003   0.0000000000000000     
   10.883132530120482        7.5088873271881781E-003   0.0000000000000000     
   10.955020080321283        6.9880374103373543E-003   0.0000000000000000     
   11.026907630522087        6.5033159668624807E-003   0.0000000000000000     
   11.098795180722890        6.0522169647066644E-003   0.0000000000000000     
   11.170682730923694        5.6324082013740557E-003   0.0000000000000000     
   11.242570281124499        5.2417192463362575E-003   0.0000000000000000     
   11.314457831325299        4.8781302198070827E-003   0.0000000000000000     
   11.386345381526104        4.5397613498715196E-003   0.0000000000000000     
   11.458232931726906        4.2248632539789738E-003   0.0000000000000000     
   11.530120481927710        3.9318078945552795E-003   0.0000000000000000     
   11.602008032128513        3.6590801619739671E-003   0.0000000000000000     
   11.673895582329315        3.4052700413700725E-003   0.0000000000000000     
   11.745783132530120        3.1690653227987452E-003   0.0000000000000000     
   11.817670682730922        2.9492448170497670E-003   0.0000000000000000     
   11.889558232931726        2.7446720420433810E-003   0.0000000000000000     
   11.961445783132527        2.5542893471659496E-003   0.0000000000000000     
   12.033333333333331        2.3771124451677965E-003   0.0000000000000000     
   12.105220883534136        2.2122253233531190E-003   0.0000000000000000     
   12.177108433734938        2.0587755077523754E-003   0.0000000000000000     
   12.248995983935743        1.9159696557928233E-003   0.0000000000000000     
   12.320883534136543        1.7830694546811245E-003   0.0000000000000000     
   12.392771084337348        1.6593878042923547E-003   0.0000000000000000     
   12.464658634538152        1.5442852648309409E-003   0.0000000000000000     
   12.536546184738954        1.4371667508976166E-003   0.0000000000000000     
   12.608433734939759        1.3374784548706559E-003   0.0000000000000000     
   12.680321285140559        1.2447049836951320E-003   0.0000000000000000     
   12.752208835341364        1.1583666942771955E-003   0.0000000000000000     
   12.824096385542168        1.0780172137073495E-003   0.0000000000000000     
   12.895983935742970        1.0032411314920499E-003   0.0000000000000000     
   12.967871485943775        9.3365185186243288E-004   0.0000000000000000     
   13.039759036144575        8.6888959505650122E-004   0.0000000000000000     
   13.111646586345380        8.0861953724126233E-004   0.0000000000000000     
   13.183534136546184        7.5253007945820115E-004   0.0000000000000000     
   13.255421686746987        7.0033123664238657E-004   0.0000000000000000     
   13.327309236947791        6.5175313838640534E-004   0.0000000000000000     
   13.399196787148592        6.0654463369800952E-004   0.0000000000000000     
   13.471084337349396        5.6447199253797258E-004   0.0000000000000000     
   13.542971887550200        5.2531769742509974E-004   0.0000000000000000     
   13.614859437751003        4.8887931886088247E-004   0.0000000000000000     
   13.686746987951807        4.5496846875972091E-004   0.0000000000000000     
   13.758634538152608        4.2340982647390236E-004   0.0000000000000000     
   13.830522088353412        3.9404023237781584E-004   0.0000000000000000     
   13.902409638554216        3.6670784432522695E-004   0.0000000000000000     
   13.974297188755019        3.4127135261842343E-004   0.0000000000000000     
   14.046184738955823        3.1759924943060741E-004   0.0000000000000000     
   14.118072289156624        2.9556914890441389E-004   0.0000000000000000     
   14.189959839357428        2.7506715441141778E-004   0.0000000000000000     
   14.261847389558232        2.5598726970135701E-004   0.0000000000000000     
   14.333734939759035        2.3823085089666140E-004   0.0000000000000000     
   14.405622489959839        2.2170609649908838E-004   0.0000000000000000     
   14.477510040160640        2.0632757277177702E-004   0.0000000000000000     
   14.549397590361444        1.9201577204291194E-004   0.0000000000000000     
   14.621285140562248        1.7869670164742457E-004   0.0000000000000000     
   14.693172690763051        1.6630150138152405E-004   0.0000000000000000     
   14.765060240963855        1.5476608749229024E-004   0.0000000000000000     
   14.836947791164656        1.4403082136173927E-004   0.0000000000000000     
   14.908835341365460        1.3404020117243443E-004   0.0000000000000000     
   14.980722891566264        1.2474257496055240E-004   0.0000000000000000     
   15.052610441767067        1.1608987357286321E-004   0.0000000000000000     
   15.124497991967871        1.0803736214700677E-004   0.0000000000000000     
   15.196385542168672        1.0054340883020790E-004   0.0000000000000000     
   15.268273092369476        9.3569269540688839E-005   0.0000000000000000     
   15.340160642570281        8.7078887658995023E-005   0.0000000000000000     
   15.412048192771083        8.1038707613620076E-005   0.0000000000000000     
   15.483935742971887        7.5417501397164537E-005   0.0000000000000000     
   15.555823293172688        7.0186207116108981E-005   0.0000000000000000     
   15.627710843373492        6.5317778739492092E-005   0.0000000000000000     
   15.699598393574295        6.0787046269694137E-005   0.0000000000000000     
   15.771485943775099        5.6570585612395289E-005   0.0000000000000000     
   15.843373493975903        5.2646597472936343E-005   0.0000000000000000     
   15.915261044176704        4.8994794652967017E-005   0.0000000000000000     
   15.987148594377508        4.5596297164700902E-005   0.0000000000000000     
   16.059036144578311        4.2433534620515330E-005   0.0000000000000000     
   16.130923694779117        3.9490155393241741E-005   0.0000000000000000     
   16.202811244979920        3.6750942077505550E-005   0.0000000000000000     
   16.274698795180722        3.4201732815042609E-005   0.0000000000000000     
   16.346586345381525        3.1829348077244155E-005   0.0000000000000000     
   16.418473895582331        2.9621522526390168E-005   0.0000000000000000     
   16.490361445783133        2.7566841603292217E-005   0.0000000000000000     
   16.562248995983936        2.5654682513499136E-005   0.0000000000000000     
   16.634136546184742        2.3875159306963689E-005   0.0000000000000000     
   16.706024096385541        2.2219071767228484E-005   0.0000000000000000     
   16.777911646586343        2.0677857845884780E-005   0.0000000000000000     
   16.849799196787149        1.9243549396390966E-005   0.0000000000000000     
   16.921686746987952        1.7908730978389952E-005   0.0000000000000000     
   16.993574297188758        1.6666501519542579E-005   0.0000000000000000     
   17.065461847389557        1.5510438636668246E-005   0.0000000000000000     
   17.137349397590359        1.4434565431729132E-005   0.0000000000000000     
   17.209236947791165        1.3433319590994194E-005   0.0000000000000000     
   17.281124497991968        1.2501524627622425E-005   0.0000000000000000     
   17.353012048192774        1.1634363118988570E-005   0.0000000000000000     
   17.424899598393573        1.0827351800387985E-005   0.0000000000000000     
   17.496787148594375        1.0076318386352378E-005   0.0000000000000000     
   17.568674698795181        9.3773799997432758E-006   0.0000000000000000     
   17.640562248995984        8.7269230970993583E-006   0.0000000000000000     
   17.712449799196790        8.1215847864511178E-006   0.0000000000000000     
   17.784337349397589        7.5582354410156854E-006   0.0000000000000000     
   17.856224899598391        7.0339625188827291E-006   0.0000000000000000     
   17.928112449799197        6.5460555050397002E-006   0.0000000000000000     
   18.000000000000000        6.0919918978850520E-006   0.0000000000000000     


==> T_5.0_mu_0.0.txt <==
  0.10000000000000001        361.93496721438379        0.0000000000000000     
  0.17188755020080321        336.82954355241816        0.0000000000000000     
  0.24377510040160641        313.46554405319023        0.0000000000000000     
  0.31566265060240961        291.72217576951050        0.0000000000000000     
  0.38755020080321279        271.48702449177870        0.0000000000000000     
  0.45943775100401607        252.65547356137250        0.0000000000000000     
  0.53132530120481924        235.13016299773290        0.0000000000000000     
  0.60321285140562242        218.82048614280612        0.0000000000000000     
  0.67510040160642559        203.64212122047346        0.0000000000000000     
  0.74698795180722888        189.51659538910752        0.0000000000000000     
  0.81887550200803205        176.37087903338821        0.0000000000000000     
  0.89076305220883523        164.13700819784728        0.0000000000000000     
  0.96265060240963851        152.75173321010712        0.0000000000000000     
   1.0345381526104418        142.15619167717816        0.0000000000000000     
   1.1064257028112450        132.29560416419216        0.0000000000000000     
   1.1783132530120484        123.11899098221562        0.0000000000000000     
   1.2502008032128513        114.57890862092395        0.0000000000000000     
   1.3220883534136545        106.63120446348044        0.0000000000000000     
   1.3939759036144579        99.234788515485846        0.0000000000000000     
   1.4658634538152611        92.351420967825973        0.0000000000000000     
   1.5377510040160642        85.945514495107403        0.0000000000000000     
   1.6096385542168674        79.983950267555954        0.0000000000000000     
   1.6815261044176706        74.435906725150247        0.0000000000000000     
   1.7534136546184740        69.272700228745194        0.0000000000000000     
   1.8253012048192772        64.467636764344235        0.0000000000000000     
   1.8971887550200801        59.995873933824761        0.0000000000000000     
   1.9690763052208835        55.834292518602233        0.0000000000000000     
   2.0409638554216865        51.961376952211737        0.0000000000000000     
   2.1128514056224899        48.357104083843979        0.0000000000000000     
   2.1847389558232928        45.002839657739038        0.0000000000000000     
   2.2566265060240966        41.881241973230601        0.0000000000000000     
   2.3285140562248996        38.976172227359797        0.0000000000000000     
   2.4004016064257025        36.272611076524640        0.0000000000000000     
   2.4722891566265059        33.756580985786087        0.0000000000000000     
   2.5441767068273089        31.415073964372407        0.0000000000000000     
   2.6160642570281127        29.235984313771169        0.0000000000000000     
   2.6879518072289157        27.208046040713825        0.0000000000000000     
   2.7598393574297186        25.320774611474484        0.0000000000000000     
   2.8317269076305220        23.564412746350584        0.0000000000000000     
   2.9036144578313250        21.929879974080105        0.0000000000000000     
   2.9755020080321284        20.408725685389264        0.0000000000000000     
   3.0473895582329318        18.993085442955742        0.0000000000000000     
   3.1192771084337347        17.675640321907586        0.0000000000000000     
   3.1911646586345381        16.449579070646482        0.0000000000000000     
   3.2630522088353411        15.308562896365190        0.0000000000000000     
   3.3349397590361440        14.246692693198426        0.0000000000000000     
   3.4068273092369479        13.258478543575455        3.2000000476837158     
   3.4787148594377508        12.338811335094933        5.6000000834465027     
   3.5506024096385542        11.482936346179764        6.8000001013278961     
   3.6224899598393572        10.686428663948918        7.6000001132488251     
   3.6943775100401601        9.9451703072151911        8.2000001221895218     
   3.7662650602409640        9.2553289363339140        8.6000001281499863     
   3.8381526104417669        8.6133380398315609        9.0000001341104507     
   3.9100401606425703        8.0158784953780664        9.4000001400709152     
   3.9819277108433733        7.4598614097724516        9.6000001430511475     
   4.0538152610441758        6.9424121492235233        9.8000001460313797     
   4.1257028112449792        6.4608554773615410        10.000000149011612     
   4.1975903614457826        6.0127017241437253        10.000000149011612     
   4.2694779116465851        5.5956339141461200        10.200000151991844     
   4.3413654618473885        5.2074957876945485        10.200000151991844     
   4.4132530120481928        4.8462806529033964        10.400000154972076     
   4.4851405622489953        4.5101210109866789        10.200000151991844     
   4.5570281124497987        4.1972789012037763        10.200000151991844     
   4.6289156626506012        3.9061369155228705        10.200000151991844     
   4.7008032128514046        3.6351898365473292        10.200000151991844     
   4.7726907630522089        3.3830368554728691        10.200000151991844     
   4.8445783132530114        3.1483743298419000        10.000000149011612     
   4.9164658634538148        2.9299890436522955        9.8000001460313797     
   4.9883534136546173        2.7267519349751530        9.6000001430511475     
   5.0602409638554207        2.5376122586528940        9.2000001370906830     
   5.1321285140562249        2.3615921538987066        8.8000001311302185     
   5.2040160642570275        2.1977815887115022        8.4000001251697540     
   5.2759036144578308        2.0453336549687866        8.0000001192092896     
   5.3477911646586334        1.9034601898729089        7.4000001102685928     
   5.4196787148594368        1.7714277011132933        6.8000001013278961     
   5.4915662650602410        1.6485535746776192        6.0000000894069672     
   5.5634538152610435        1.5342025457061239        5.4000000804662704     
   5.6353413654618469        1.4277834141431767        4.6000000685453415     
   5.7072289156626494        1.3287459882059369        3.8000000566244125     
   5.7791164658634528        1.2365782398676339        3.0000000447034836     
   5.8510040160642562        1.1508036576492318        2.2000000327825546     
   5.9228915662650596        1.0709787830332611        1.4000000208616257     
   5.9947791164658630       0.99669091776297802        0.0000000000000000     
   6.0666666666666655       0.92755599017348300        0.0000000000000000     
   6.1385542168674689       0.86321656952362336        0.0000000000000000     
   6.2104417670682714       0.80334001806270194        0.0000000000000000     
   6.2823293172690757       0.74761677127806792        0.0000000000000000     
   6.3542168674698791       0.69575873743242045        0.0000000000000000     
   6.4261044176706816       0.64749780811632962        0.0000000000000000     
   6.4979919678714850       0.60258447211548405        0.0000000000000000     
   6.5698795180722875       0.56078652542629281        0.0000000000000000     
   6.6417670682730918       0.52188787075054910        0.0000000000000000     
   6.7136546184738952       0.48568740026250989        0.0000000000000000     
   6.7855421686746977       0.45199795587222413        0.0000000000000000     
   6.8574297188755011       0.42064536160963889        0.0000000000000000     
   6.9293172690763036       0.39146752312686156        0.0000000000000000     
   7.0012048192771079       0.36431358966295568        0.0000000000000000     
   7.0730923694779113       0.33904317413860413        0.0000000000000000     
   7.1449799196787138       0.31552562734847767        0.0000000000000000     
   7.2168674698795172       0.29363936249886174        0.0000000000000000     
   7.2887550200803197       0.27327122659836789        0.0000000000000000     
   7.3606425702811240       0.25431591545178445        0.0000000000000000     
   7.4325301204819274       0.23667542923256854        0.0000000000000000     
   7.5044176706827299       0.22025856581925365        0.0000000000000000     
   7.5763052208835333       0.20498044927630593        0.0000000000000000     
   7.6481927710843358       0.19076209104165243        0.0000000000000000     
   7.7200803212851401       0.17752998155219693        0.0000000000000000     
   7.7919678714859435       0.16521571019601466        0.0000000000000000     
   7.8638554216867460       0.15375561162635482        0.0000000000000000     
   7.9357429718875494       0.14309043660888310        0.0000000000000000     
   8.0076305220883519       0.13316504570042806        0.0000000000000000     
   8.0795180722891562       0.12392812417553414        0.0000000000000000     
   8.1514056224899587       0.11533191672698290        0.0000000000000000     
   8.2232931726907612       0.10733198056866648        0.0000000000000000     
   8.2951807228915655        9.9886955664349394E-002   0.0000000000000000     
   8.3670682730923698        9.2958350894387712E-002   0.0000000000000000     
   8.4389558232931705        8.6510345054877757E-002   0.0000000000000000     
   8.5108433734939748        8.0509601660390798E-002   0.0000000000000000     
   8.5827309236947773        7.4925096592818929E-002   0.0000000000000000     
   8.6546184738955816        6.9727957705262203E-002   0.0000000000000000     
   8.7265060240963859        6.4891315551708253E-002   0.0000000000000000     
   8.7983935742971866        6.0390164470765846E-002   0.0000000000000000     
   8.8702811244979909        5.6201233305249731E-002   0.0000000000000000     
   8.9421686746987934        5.2302865089233985E-002   0.0000000000000000     
   9.0140562248995977        4.8674905080545207E-002   0.0000000000000000     
   9.0859437751004020        4.5298596559823469E-002   0.0000000000000000     
   9.1578313253012027        4.2156483857424168E-002   0.0000000000000000     
   9.2297188755020070        3.9232322106806210E-002   0.0000000000000000     
   9.3016064257028095        3.6510993257829173E-002   0.0000000000000000     
   9.3734939759036138        3.3978427915740954E-002   0.0000000000000000     
   9.4453815261044181        3.1621532601763265E-002   0.0000000000000000     
   9.5172690763052188        2.9428122059206689E-002   0.0000000000000000     
   9.5891566265060231        2.7386856255135268E-002   0.0000000000000000     
   9.6610441767068256        2.5487181751877731E-002   0.0000000000000000     
   9.7329317269076299        2.3719277145270851E-002   0.0000000000000000     
   9.8048192771084342        2.2074002287550649E-002   0.0000000000000000     
   9.8767068273092349        2.0542851032369809E-002   0.0000000000000000     
   9.9485943775100392        1.9117907257631364E-002   0.0000000000000000     
   10.020481927710842        1.7791803938775459E-002   0.0000000000000000     
   10.092369477911646        1.6557685060924626E-002   0.0000000000000000     
   10.164257028112450        1.5409170172973235E-002   0.0000000000000000     
   10.236144578313251        1.4340321400363041E-002   0.0000000000000000     
   10.308032128514055        1.3345612745999670E-002   0.0000000000000000     
   10.379919678714858        1.2419901520594943E-002   0.0000000000000000     
   10.451807228915662        1.1558401754727500E-002   0.0000000000000000     
   10.523694779116466        1.0756659455161941E-002   0.0000000000000000     
   10.595582329317267        1.0010529577499799E-002   0.0000000000000000     
   10.667469879518071        9.3161545961100850E-003   0.0000000000000000     
   10.739357429718874        8.6699445605454024E-003   0.0000000000000000     
   10.811244979919678        8.0685585353335240E-003   0.0000000000000000     
   10.883132530120482        7.5088873271881781E-003   0.0000000000000000     
   10.955020080321283        6.9880374103373543E-003   0.0000000000000000     
   11.026907630522087        6.5033159668624807E-003   0.0000000000000000     
   11.098795180722890        6.0522169647066644E-003   0.0000000000000000     
   11.170682730923694        5.6324082013740557E-003   0.0000000000000000     
   11.242570281124499        5.2417192463362575E-003   0.0000000000000000     
   11.314457831325299        4.8781302198070827E-003   0.0000000000000000     
   11.386345381526104        4.5397613498715196E-003   0.0000000000000000     
   11.458232931726906        4.2248632539789738E-003   0.0000000000000000     
   11.530120481927710        3.9318078945552795E-003   0.0000000000000000     
   11.602008032128513        3.6590801619739671E-003   0.0000000000000000     
   11.673895582329315        3.4052700413700725E-003   0.0000000000000000     
   11.745783132530120        3.1690653227987452E-003   0.0000000000000000     
   11.817670682730922        2.9492448170497670E-003   0.0000000000000000     
   11.889558232931726        2.7446720420433810E-003   0.0000000000000000     
   11.961445783132527        2.5542893471659496E-003   0.0000000000000000     
   12.033333333333331        2.3771124451677965E-003   0.0000000000000000     
   12.105220883534136        2.2122253233531190E-003   0.0000000000000000     
   12.177108433734938        2.0587755077523754E-003   0.0000000000000000     
   12.248995983935743        1.9159696557928233E-003   0.0000000000000000     
   12.320883534136543        1.7830694546811245E-003   0.0000000000000000     
   12.392771084337348        1.6593878042923547E-003   0.0000000000000000     
   12.464658634538152        1.5442852648309409E-003   0.0000000000000000     
   12.536546184738954        1.4371667508976166E-003   0.0000000000000000     
   12.608433734939759        1.3374784548706559E-003   0.0000000000000000     
   12.680321285140559        1.2447049836951320E-003   0.0000000000000000     
   12.752208835341364        1.1583666942771955E-003   0.0000000000000000     
   12.824096385542168        1.0780172137073495E-003   0.0000000000000000     
   12.895983935742970        1.0032411314920499E-003   0.0000000000000000     
   12.967871485943775        9.3365185186243288E-004   0.0000000000000000     
   13.039759036144575        8.6888959505650122E-004   0.0000000000000000     
   13.111646586345380        8.0861953724126233E-004   0.0000000000000000     
   13.183534136546184        7.5253007945820115E-004   0.0000000000000000     
   13.255421686746987        7.0033123664238657E-004   0.0000000000000000     
   13.327309236947791        6.5175313838640534E-004   0.0000000000000000     
   13.399196787148592        6.0654463369800952E-004   0.0000000000000000     
   13.471084337349396        5.6447199253797258E-004   0.0000000000000000     
   13.542971887550200        5.2531769742509974E-004   0.0000000000000000     
   13.614859437751003        4.8887931886088247E-004   0.0000000000000000     
   13.686746987951807        4.5496846875972091E-004   0.0000000000000000     
   13.758634538152608        4.2340982647390236E-004   0.0000000000000000     
   13.830522088353412        3.9404023237781584E-004   0.0000000000000000     
   13.902409638554216        3.6670784432522695E-004   0.0000000000000000     
   13.974297188755019        3.4127135261842343E-004   0.0000000000000000     
   14.046184738955823        3.1759924943060741E-004   0.0000000000000000     
   14.118072289156624        2.9556914890441389E-004   0.0000000000000000     
   14.189959839357428        2.7506715441141778E-004   0.0000000000000000     
   14.261847389558232        2.5598726970135701E-004   0.0000000000000000     
   14.333734939759035        2.3823085089666140E-004   0.0000000000000000     
   14.405622489959839        2.2170609649908838E-004   0.0000000000000000     
   14.477510040160640        2.0632757277177702E-004   0.0000000000000000     
   14.549397590361444        1.9201577204291194E-004   0.0000000000000000     
   14.621285140562248        1.7869670164742457E-004   0.0000000000000000     
   14.693172690763051        1.6630150138152405E-004   0.0000000000000000     
   14.765060240963855        1.5476608749229024E-004   0.0000000000000000     
   14.836947791164656        1.4403082136173927E-004   0.0000000000000000     
   14.908835341365460        1.3404020117243443E-004   0.0000000000000000     
   14.980722891566264        1.2474257496055240E-004   0.0000000000000000     
   15.052610441767067        1.1608987357286321E-004   0.0000000000000000     
   15.124497991967871        1.0803736214700677E-004   0.0000000000000000     
   15.196385542168672        1.0054340883020790E-004   0.0000000000000000     
   15.268273092369476        9.3569269540688839E-005   0.0000000000000000     
   15.340160642570281        8.7078887658995023E-005   0.0000000000000000     
   15.412048192771083        8.1038707613620076E-005   0.0000000000000000     
   15.483935742971887        7.5417501397164537E-005   0.0000000000000000     
   15.555823293172688        7.0186207116108981E-005   0.0000000000000000     
   15.627710843373492        6.5317778739492092E-005   0.0000000000000000     
   15.699598393574295        6.0787046269694137E-005   0.0000000000000000     
   15.771485943775099        5.6570585612395289E-005   0.0000000000000000     
   15.843373493975903        5.2646597472936343E-005   0.0000000000000000     
   15.915261044176704        4.8994794652967017E-005   0.0000000000000000     
   15.987148594377508        4.5596297164700902E-005   0.0000000000000000     
   16.059036144578311        4.2433534620515330E-005   0.0000000000000000     
   16.130923694779117        3.9490155393241741E-005   0.0000000000000000     
   16.202811244979920        3.6750942077505550E-005   0.0000000000000000     
   16.274698795180722        3.4201732815042609E-005   0.0000000000000000     
   16.346586345381525        3.1829348077244155E-005   0.0000000000000000     
   16.418473895582331        2.9621522526390168E-005   0.0000000000000000     
   16.490361445783133        2.7566841603292217E-005   0.0000000000000000     
   16.562248995983936        2.5654682513499136E-005   0.0000000000000000     
   16.634136546184742        2.3875159306963689E-005   0.0000000000000000     
   16.706024096385541        2.2219071767228484E-005   0.0000000000000000     
   16.777911646586343        2.0677857845884780E-005   0.0000000000000000     
   16.849799196787149        1.9243549396390966E-005   0.0000000000000000     
   16.921686746987952        1.7908730978389952E-005   0.0000000000000000     
   16.993574297188758        1.6666501519542579E-005   0.0000000000000000     
   17.065461847389557        1.5510438636668246E-005   0.0000000000000000     
   17.137349397590359        1.4434565431729132E-005   0.0000000000000000     
   17.209236947791165        1.3433319590994194E-005   0.0000000000000000     
   17.281124497991968        1.2501524627622425E-005   0.0000000000000000     
   17.353012048192774        1.1634363118988570E-005   0.0000000000000000     
   17.424899598393573        1.0827351800387985E-005   0.0000000000000000     
   17.496787148594375        1.0076318386352378E-005   0.0000000000000000     
   17.568674698795181        9.3773799997432758E-006   0.0000000000000000     
   17.640562248995984        8.7269230970993583E-006   0.0000000000000000     
   17.712449799196790        8.1215847864511178E-006   0.0000000000000000     
   17.784337349397589        7.5582354410156854E-006   0.0000000000000000     
   17.856224899598391        7.0339625188827291E-006   0.0000000000000000     
   17.928112449799197        6.5460555050397002E-006   0.0000000000000000     
   18.000000000000000        6.0919918978850520E-006   0.0000000000000000     


==> T_7.5_mu_0.0.txt <==
  0.10000000000000001        361.93496721438379        0.0000000000000000     
  0.17188755020080321        336.82954355241816        0.0000000000000000     
  0.24377510040160641        313.46554405319023        0.0000000000000000     
  0.31566265060240961        291.72217576951050        0.0000000000000000     
  0.38755020080321279        271.48702449177870        0.0000000000000000     
  0.45943775100401607        252.65547356137250        0.0000000000000000     
  0.53132530120481924        235.13016299773290        0.0000000000000000     
  0.60321285140562242        218.82048614280612        0.0000000000000000     
  0.67510040160642559        203.64212122047346        0.0000000000000000     
  0.74698795180722888        189.51659538910752        0.0000000000000000     
  0.81887550200803205        176.37087903338821        0.0000000000000000     
  0.89076305220883523        164.13700819784728        0.0000000000000000     
  0.96265060240963851        152.75173321010712        0.0000000000000000     
   1.0345381526104418        142.15619167717816        0.0000000000000000     
   1.1064257028112450        132.29560416419216        0.0000000000000000     
   1.1783132530120484        123.11899098221562        0.0000000000000000     
   1.2502008032128513        114.57890862092395        0.0000000000000000     
   1.3220883534136545        106.63120446348044        0.0000000000000000     
   1.3939759036144579        99.234788515485846        0.0000000000000000     
   1.4658634538152611        92.351420967825973        0.0000000000000000     
   1.5377510040160642        85.945514495107403        0.0000000000000000     
   1.6096385542168674        79.983950267555954        0.0000000000000000     
   1.6815261044176706        74.435906725150247        0.0000000000000000     
   1.7534136546184740        69.272700228745194        0.0000000000000000     
   1.8253012048192772        64.467636764344235        0.0000000000000000     
   1.8971887550200801        59.995873933824761        0.0000000000000000     
   1.9690763052208835        55.834292518602233        0.0000000000000000     
   2.0409638554216865        51.961376952211737        0.0000000000000000     
   2.1128514056224899        48.357104083843979        0.0000000000000000     
   2.1847389558232928        45.002839657739038        0.0000000000000000     
   2.2566265060240966        41.881241973230601        0.0000000000000000     
   2.3285140562248996        38.976172227359797        0.0000000000000000     
   2.4004016064257025        36.272611076524640        0.0000000000000000     
   2.4722891566265059        33.756580985786087        0.0000000000000000     
   2.5441767068273089        31.415073964372407        0.0000000000000000     
   2.6160642570281127        29.235984313771169        0.0000000000000000     
   2.6879518072289157        27.208046040713825        0.0000000000000000     
   2.7598393574297186        25.320774611474484        0.0000000000000000     
   2.8317269076305220        23.564412746350584        0.0000000000000000     
   2.9036144578313250        21.929879974080105        0.0000000000000000     
   2.9755020080321284        20.408725685389264        0.0000000000000000     
   3.0473895582329318        18.993085442955742        0.0000000000000000     
   3.1192771084337347        17.675640321907586        0.0000000000000000     
   3.1911646586345381        16.449579070646482        0.0000000000000000     
   3.2630522088353411        15.308562896365190        0.0000000000000000     
   3.3349397590361440        14.246692693198426        0.0000000000000000     
   3.4068273092369479        13.258478543575455        5.6000000834465027     
   3.4787148594377508        12.338811335094933        7.0000001043081284     
   3.5506024096385542        11.482936346179764        8.0000001192092896     
   3.6224899598393572        10.686428663948918        8.6000001281499863     
   3.6943775100401601        9.9451703072151911        9.2000001370906830     
   3.7662650602409640        9.2553289363339140        9.6000001430511475     
   3.8381526104417669        8.6133380398315609        9.8000001460313797     
   3.9100401606425703        8.0158784953780664        10.200000151991844     
   3.9819277108433733        7.4598614097724516        10.400000154972076     
   4.0538152610441758        6.9424121492235233        10.400000154972076     
   4.1257028112449792        6.4608554773615410        10.400000154972076     
   4.1975903614457826        6.0127017241437253        10.600000157952309     
   4.2694779116465851        5.5956339141461200        10.600000157952309     
   4.3413654618473885        5.2074957876945485        10.600000157952309     
   4.4132530120481928        4.8462806529033964        10.600000157952309     
   4.4851405622489953        4.5101210109866789        10.400000154972076     
   4.5570281124497987        4.1972789012037763        10.200000151991844     
   4.6289156626506012        3.9061369155228705        10.000000149011612     
   4.7008032128514046        3.6351898365473292        9.8000001460313797     
   4.7726907630522089        3.3830368554728691        9.4000001400709152     
   4.8445783132530114        3.1483743298419000        8.8000001311302185     
   4.9164658634538148        2.9299890436522955        8.4000001251697540     
   4.9883534136546173        2.7267519349751530        7.6000001132488251     
   5.0602409638554207        2.5376122586528940        7.0000001043081284     
   5.1321285140562249        2.3615921538987066        6.2000000923871994     
   5.2040160642570275        2.1977815887115022        5.2000000774860382     
   5.2759036144578308        2.0453336549687866        4.4000000655651093     
   5.3477911646586334        1.9034601898729089        3.4000000506639481     
   5.4196787148594368        1.7714277011132933        2.2000000327825546     
   5.4915662650602410        1.6485535746776192       0.80000001192092896     
   5.5634538152610435        1.5342025457061239        0.0000000000000000     
   5.6353413654618469        1.4277834141431767        0.0000000000000000     
   5.7072289156626494        1.3287459882059369        0.0000000000000000     
   5.7791164658634528        1.2365782398676339        0.0000000000000000     
   5.8510040160642562        1.1508036576492318        0.0000000000000000     
   5.9228915662650596        1.0709787830332611        0.0000000000000000     
   5.9947791164658630       0.99669091776297802        0.0000000000000000     
   6.0666666666666655       0.92755599017348300        0.0000000000000000     
   6.1385542168674689       0.86321656952362336        0.0000000000000000     
   6.2104417670682714       0.80334001806270194        0.0000000000000000     
   6.2823293172690757       0.74761677127806792        0.0000000000000000     
   6.3542168674698791       0.69575873743242045        0.0000000000000000     
   6.4261044176706816       0.64749780811632962        0.0000000000000000     
   6.4979919678714850       0.60258447211548405        0.0000000000000000     
   6.5698795180722875       0.56078652542629281        0.0000000000000000     
   6.6417670682730918       0.52188787075054910        0.0000000000000000     
   6.7136546184738952       0.48568740026250989        0.0000000000000000     
   6.7855421686746977       0.45199795587222413        0.0000000000000000     
   6.8574297188755011       0.42064536160963889        0.0000000000000000     
   6.9293172690763036       0.39146752312686156        0.0000000000000000     
   7.0012048192771079       0.36431358966295568        0.0000000000000000     
   7.0730923694779113       0.33904317413860413        0.0000000000000000     
   7.1449799196787138       0.31552562734847767        0.0000000000000000     
   7.2168674698795172       0.29363936249886174        0.0000000000000000     
   7.2887550200803197       0.27327122659836789        0.0000000000000000     
   7.3606425702811240       0.25431591545178445        0.0000000000000000     
   7.4325301204819274       0.23667542923256854        0.0000000000000000     
   7.5044176706827299       0.22025856581925365        0.0000000000000000     
   7.5763052208835333       0.20498044927630593        0.0000000000000000     
   7.6481927710843358       0.19076209104165243        0.0000000000000000     
   7.7200803212851401       0.17752998155219693        0.0000000000000000     
   7.7919678714859435       0.16521571019601466        0.0000000000000000     
   7.8638554216867460       0.15375561162635482        0.0000000000000000     
   7.9357429718875494       0.14309043660888310        0.0000000000000000     
   8.0076305220883519       0.13316504570042806        0.0000000000000000     
   8.0795180722891562       0.12392812417553414        0.0000000000000000     
   8.1514056224899587       0.11533191672698290        0.0000000000000000     
   8.2232931726907612       0.10733198056866648        0.0000000000000000     
   8.2951807228915655        9.9886955664349394E-002   0.0000000000000000     
   8.3670682730923698        9.2958350894387712E-002   0.0000000000000000     
   8.4389558232931705        8.6510345054877757E-002   0.0000000000000000     
   8.5108433734939748        8.0509601660390798E-002   0.0000000000000000     
   8.5827309236947773        7.4925096592818929E-002   0.0000000000000000     
   8.6546184738955816        6.9727957705262203E-002   0.0000000000000000     
   8.7265060240963859        6.4891315551708253E-002   0.0000000000000000     
   8.7983935742971866        6.0390164470765846E-002   0.0000000000000000     
   8.8702811244979909        5.6201233305249731E-002   0.0000000000000000     
   8.9421686746987934        5.2302865089233985E-002   0.0000000000000000     
   9.0140562248995977        4.8674905080545207E-002   0.0000000000000000     
   9.0859437751004020        4.5298596559823469E-002   0.0000000000000000     
   9.1578313253012027        4.2156483857424168E-002   0.0000000000000000     
   9.2297188755020070        3.9232322106806210E-002   0.0000000000000000     
   9.3016064257028095        3.6510993257829173E-002   0.0000000000000000     
   9.3734939759036138        3.3978427915740954E-002   0.0000000000000000     
   9.4453815261044181        3.1621532601763265E-002   0.0000000000000000     
   9.5172690763052188        2.9428122059206689E-002   0.0000000000000000     
   9.5891566265060231        2.7386856255135268E-002   0.0000000000000000     
   9.6610441767068256        2.5487181751877731E-002   0.0000000000000000     
   9.7329317269076299        2.3719277145270851E-002   0.0000000000000000     
   9.8048192771084342        2.2074002287550649E-002   0.0000000000000000     
   9.8767068273092349        2.0542851032369809E-002   0.0000000000000000     
   9.9485943775100392        1.9117907257631364E-002   0.0000000000000000     
   10.020481927710842        1.7791803938775459E-002   0.0000000000000000     
   10.092369477911646        1.6557685060924626E-002   0.0000000000000000     
   10.164257028112450        1.5409170172973235E-002   0.0000000000000000     
   10.236144578313251        1.4340321400363041E-002   0.0000000000000000     
   10.308032128514055        1.3345612745999670E-002   0.0000000000000000     
   10.379919678714858        1.2419901520594943E-002   0.0000000000000000     
   10.451807228915662        1.1558401754727500E-002   0.0000000000000000     
   10.523694779116466        1.0756659455161941E-002   0.0000000000000000     
   10.595582329317267        1.0010529577499799E-002   0.0000000000000000     
   10.667469879518071        9.3161545961100850E-003   0.0000000000000000     
   10.739357429718874        8.6699445605454024E-003   0.0000000000000000     
   10.811244979919678        8.0685585353335240E-003   0.0000000000000000     
   10.883132530120482        7.5088873271881781E-003   0.0000000000000000     
   10.955020080321283        6.9880374103373543E-003   0.0000000000000000     
   11.026907630522087        6.5033159668624807E-003   0.0000000000000000     
   11.098795180722890        6.0522169647066644E-003   0.0000000000000000     
   11.170682730923694        5.6324082013740557E-003   0.0000000000000000     
   11.242570281124499        5.2417192463362575E-003   0.0000000000000000     
   11.314457831325299        4.8781302198070827E-003   0.0000000000000000     
   11.386345381526104        4.5397613498715196E-003   0.0000000000000000     
   11.458232931726906        4.2248632539789738E-003   0.0000000000000000     
   11.530120481927710        3.9318078945552795E-003   0.0000000000000000     
   11.602008032128513        3.6590801619739671E-003   0.0000000000000000     
   11.673895582329315        3.4052700413700725E-003   0.0000000000000000     
   11.745783132530120        3.1690653227987452E-003   0.0000000000000000     
   11.817670682730922        2.9492448170497670E-003   0.0000000000000000     
   11.889558232931726        2.7446720420433810E-003   0.0000000000000000     
   11.961445783132527        2.5542893471659496E-003   0.0000000000000000     
   12.033333333333331        2.3771124451677965E-003   0.0000000000000000     
   12.105220883534136        2.2122253233531190E-003   0.0000000000000000     
   12.177108433734938        2.0587755077523754E-003   0.0000000000000000     
   12.248995983935743        1.9159696557928233E-003   0.0000000000000000     
   12.320883534136543        1.7830694546811245E-003   0.0000000000000000     
   12.392771084337348        1.6593878042923547E-003   0.0000000000000000     
   12.464658634538152        1.5442852648309409E-003   0.0000000000000000     
   12.536546184738954        1.4371667508976166E-003   0.0000000000000000     
   12.608433734939759        1.3374784548706559E-003   0.0000000000000000     
   12.680321285140559        1.2447049836951320E-003   0.0000000000000000     
   12.752208835341364        1.1583666942771955E-003   0.0000000000000000     
   12.824096385542168        1.0780172137073495E-003   0.0000000000000000     
   12.895983935742970        1.0032411314920499E-003   0.0000000000000000     
   12.967871485943775        9.3365185186243288E-004   0.0000000000000000     
   13.039759036144575        8.6888959505650122E-004   0.0000000000000000     
   13.111646586345380        8.0861953724126233E-004   0.0000000000000000     
   13.183534136546184        7.5253007945820115E-004   0.0000000000000000     
   13.255421686746987        7.0033123664238657E-004   0.0000000000000000     
   13.327309236947791        6.5175313838640534E-004   0.0000000000000000     
   13.399196787148592        6.0654463369800952E-004   0.0000000000000000     
   13.471084337349396        5.6447199253797258E-004   0.0000000000000000     
   13.542971887550200        5.2531769742509974E-004   0.0000000000000000     
   13.614859437751003        4.8887931886088247E-004   0.0000000000000000     
   13.686746987951807        4.5496846875972091E-004   0.0000000000000000     
   13.758634538152608        4.2340982647390236E-004   0.0000000000000000     
   13.830522088353412        3.9404023237781584E-004   0.0000000000000000     
   13.902409638554216        3.6670784432522695E-004   0.0000000000000000     
   13.974297188755019        3.4127135261842343E-004   0.0000000000000000     
   14.046184738955823        3.1759924943060741E-004   0.0000000000000000     
   14.118072289156624        2.9556914890441389E-004   0.0000000000000000     
   14.189959839357428        2.7506715441141778E-004   0.0000000000000000     
   14.261847389558232        2.5598726970135701E-004   0.0000000000000000     
   14.333734939759035        2.3823085089666140E-004   0.0000000000000000     
   14.405622489959839        2.2170609649908838E-004   0.0000000000000000     
   14.477510040160640        2.0632757277177702E-004   0.0000000000000000     
   14.549397590361444        1.9201577204291194E-004   0.0000000000000000     
   14.621285140562248        1.7869670164742457E-004   0.0000000000000000     
   14.693172690763051        1.6630150138152405E-004   0.0000000000000000     
   14.765060240963855        1.5476608749229024E-004   0.0000000000000000     
   14.836947791164656        1.4403082136173927E-004   0.0000000000000000     
   14.908835341365460        1.3404020117243443E-004   0.0000000000000000     
   14.980722891566264        1.2474257496055240E-004   0.0000000000000000     
   15.052610441767067        1.1608987357286321E-004   0.0000000000000000     
   15.124497991967871        1.0803736214700677E-004   0.0000000000000000     
   15.196385542168672        1.0054340883020790E-004   0.0000000000000000     
   15.268273092369476        9.3569269540688839E-005   0.0000000000000000     
   15.340160642570281        8.7078887658995023E-005   0.0000000000000000     
   15.412048192771083        8.1038707613620076E-005   0.0000000000000000     
   15.483935742971887        7.5417501397164537E-005   0.0000000000000000     
   15.555823293172688        7.0186207116108981E-005   0.0000000000000000     
   15.627710843373492        6.5317778739492092E-005   0.0000000000000000     
   15.699598393574295        6.0787046269694137E-005   0.0000000000000000     
   15.771485943775099        5.6570585612395289E-005   0.0000000000000000     
   15.843373493975903        5.2646597472936343E-005   0.0000000000000000     
   15.915261044176704        4.8994794652967017E-005   0.0000000000000000     
   15.987148594377508        4.5596297164700902E-005   0.0000000000000000     
   16.059036144578311        4.2433534620515330E-005   0.0000000000000000     
   16.130923694779117        3.9490155393241741E-005   0.0000000000000000     
   16.202811244979920        3.6750942077505550E-005   0.0000000000000000     
   16.274698795180722        3.4201732815042609E-005   0.0000000000000000     
   16.346586345381525        3.1829348077244155E-005   0.0000000000000000     
   16.418473895582331        2.9621522526390168E-005   0.0000000000000000     
   16.490361445783133        2.7566841603292217E-005   0.0000000000000000     
   16.562248995983936        2.5654682513499136E-005   0.0000000000000000     
   16.634136546184742        2.3875159306963689E-005   0.0000000000000000     
   16.706024096385541        2.2219071767228484E-005   0.0000000000000000     
   16.777911646586343        2.0677857845884780E-005   0.0000000000000000     
   16.849799196787149        1.9243549396390966E-005   0.0000000000000000     
   16.921686746987952        1.7908730978389952E-005   0.0000000000000000     
   16.993574297188758        1.6666501519542579E-005   0.0000000000000000     
   17.065461847389557        1.5510438636668246E-005   0.0000000000000000     
   17.137349397590359        1.4434565431729132E-005   0.0000000000000000     
   17.209236947791165        1.3433319590994194E-005   0.0000000000000000     
   17.281124497991968        1.2501524627622425E-005   0.0000000000000000     
   17.353012048192774        1.1634363118988570E-005   0.0000000000000000     
   17.424899598393573        1.0827351800387985E-005   0.0000000000000000     
   17.496787148594375        1.0076318386352378E-005   0.0000000000000000     
   17.568674698795181        9.3773799997432758E-006   0.0000000000000000     
   17.640562248995984        8.7269230970993583E-006   0.0000000000000000     
   17.712449799196790        8.1215847864511178E-006   0.0000000000000000     
   17.784337349397589        7.5582354410156854E-006   0.0000000000000000     
   17.856224899598391        7.0339625188827291E-006   0.0000000000000000     
   17.928112449799197        6.5460555050397002E-006   0.0000000000000000     
   18.000000000000000        6.0919918978850520E-006   0.0000000000000000     

